A Reduced Basis Method for the Stochastic Landau-Lifshitz-Gilbert Equation

In this work, we consider the construction of efficient surrogates for the stochastic version of the Landau-Lifshitz-Gilbert (LLG) equation using model order reduction techniques, in particular, the Reduced Basis (RB) method. The Stochastic LLG (SLLG) equation is a widely used phenomenological model for the time evolution of the magnetization field confined to a ferromagnetic body while taking into account the effect of random heat perturbations. This phenomenon is mathematically formulated as a nonlinear parabolic problem, where the stochastic component is represented as a parameter-dependent datum depending on a non-compact and high-dimensional parameter. In an $\textit{offline}$ phase, we use Proper Orthogonal Decomposition (POD) on high-fidelity samples of the unbounded parameter space. To that end, we use the so-called $\textit{tangent plane scheme}$. For the $\textit{online}$ phase of the RB method, we again employ the tangent plane scheme in the RB space. This is possible due to our particular construction that reduces both spaces of the magnetization and of its time derivative. Due to the saddle-point nature of this scheme, a stabilization that appropriately enriches the RB space is required. Numerical experiments show a clear advantage over earlier approaches using sparse grid interpolation. In a complementary approach, we test a sparse grid approximation of the reduced coefficients in a purely data-driven method, exhibiting the weaknesses of earlier sparse grid approaches, but benefiting from increased stability.

==> data_plots/1d/conv_proj_l.csv <==
# #RBs lam, err
1.000000000000000000e+00,7.212952703732150583e-02
2.000000000000000000e+00,3.014072018365277633e-02
4.000000000000000000e+00,1.253497130407878017e-02
8.000000000000000000e+00,2.782390690297724834e-03
1.600000000000000000e+01,2.265673307920115407e-04
3.200000000000000000e+01,8.005332454530546312e-06
6.400000000000000000e+01,5.654360786601597013e-09


==> data_plots/1d/conv_proj_m.csv <==
# #RBs m, err
1.000000000000000000e+00,3.914473608833078377e-01
2.000000000000000000e+00,2.189770775198794095e-01
4.000000000000000000e+00,4.199151084384634275e-02
8.000000000000000000e+00,3.436086317179213104e-03
1.600000000000000000e+01,1.666881571871917165e-04
3.200000000000000000e+01,6.807449051539656959e-06
6.400000000000000000e+01,2.178295335567684270e-07
1.280000000000000000e+02,2.016588180744388313e-08


==> data_plots/1d/conv_proj_v.csv <==
# #RBs v, err
1.000000000000000000e+00,3.397922575673554046e+00
2.000000000000000000e+00,2.456459497686668048e+00
4.000000000000000000e+00,9.865352576050361311e-01
8.000000000000000000e+00,9.883408344447899840e-02
1.600000000000000000e+01,5.182470981422785707e-03
3.200000000000000000e+01,2.236339452060108642e-04
6.400000000000000000e+01,1.478325055749331081e-05
1.280000000000000000e+02,4.922459559433491381e-07


==> data_plots/1d/conv_test_HF_vs_h.csv <==
# h, dt, error, min inf-sup
1.767766952966368932e-01,5.000000000000004441e-03,2.813306825960024127e-01,4.643804146011688144e-02
8.838834764831844659e-02,5.000000000000004441e-03,1.797732257859247784e-01,2.354990534467938171e-02
4.419417382415922330e-02,5.000000000000004441e-03,1.012416250580090993e-01,1.179080227961625676e-02
2.209708691207961165e-02,5.000000000000004441e-03,4.731091608069631221e-02,5.896140116164409056e-03


==> data_plots/1d/conv_test_OG1x.csv <==
# trunc_tol, #RB_lam, #RB_v, #RB m, err, inf_sup_LF, inf_sup_HF
1.000000000000000056e-01,1.000000000000000000e+00,3.000000000000000000e+00,2.000000000000000000e+00,3.235769970644158389e-01,1.349994882017149095e-02,2.354853220163600352e-02
1.000000000000000021e-02,2.000000000000000000e+00,5.000000000000000000e+00,3.000000000000000000e+00,1.916346290863832624e-01,9.387606328941193456e-04,2.354853220163600352e-02
1.000000000000000021e-03,4.000000000000000000e+00,8.000000000000000000e+00,5.000000000000000000e+00,1.330429782471789779e-02,8.344555995752387474e-04,2.354853220163600352e-02
1.000000000000000048e-04,7.000000000000000000e+00,9.000000000000000000e+00,7.000000000000000000e+00,8.980307462442546629e-02,1.324860186207738055e-04,2.354853220163600352e-02
1.000000000000000082e-05,1.000000000000000000e+01,1.200000000000000000e+01,1.000000000000000000e+01,3.842609216945776923e-02,7.248497502829674124e-05,2.354853220163600352e-02
9.999999999999999547e-07,1.300000000000000000e+01,1.500000000000000000e+01,1.300000000000000000e+01,1.296836943772944062e-01,4.004761220107808349e-06,2.354853220163600352e-02
9.999999999999999547e-08,1.800000000000000000e+01,2.000000000000000000e+01,1.800000000000000000e+01,2.390781421480362434e-01,4.387908469871713866e-06,2.354853220163600352e-02


==> data_plots/1d/conv_test_OG3x.csv <==
# trunc_tol, #RB_lam, #RB_v, #RB m, err, inf_sup_LF, inf_sup_HF
1.000000000000000056e-01,1.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.235769970644158389e-01,1.349994882017149095e-02,2.354853220163600352e-02
1.000000000000000021e-02,2.000000000000000000e+00,6.000000000000000000e+00,6.000000000000000000e+00,1.766057559535717802e-01,1.383462260687186481e-03,2.354853220163600352e-02
1.000000000000000021e-03,4.000000000000000000e+00,1.200000000000000000e+01,1.200000000000000000e+01,2.432946175256148202e-03,1.984585895940052264e-03,2.354853220163600352e-02
1.000000000000000048e-04,7.000000000000000000e+00,2.100000000000000000e+01,2.100000000000000000e+01,8.215976505773690776e-04,4.427563482038123638e-03,2.354853220163600352e-02
1.000000000000000082e-05,1.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,5.764324450368260621e-04,5.391850260827914937e-03,2.354853220163600352e-02
9.999999999999999547e-07,1.300000000000000000e+01,3.900000000000000000e+01,3.900000000000000000e+01,4.682503078072096500e-04,5.004998669499496726e-03,2.354853220163600352e-02
9.999999999999999547e-08,1.800000000000000000e+01,5.400000000000000000e+01,5.400000000000000000e+01,4.337673259578112483e-04,7.332504574526371895e-03,2.354853220163600352e-02


==> data_plots/1d/conv_test_OG3x_vs_h.csv <==
# hh, #RB_l, #RB_v, #RB_m, nn_RB_v_stab, err_OG3x, inf_sup_OG3x, inf_sup_HF
1.767766952966368932e-01,9.000000000000000000e+00,2.700000000000000000e+01,2.700000000000000000e+01,0.000000000000000000e+00,1.099354455786406559e-01,5.711273105263005995e-03,0.000000000000000000e+00
8.838834764831844659e-02,1.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,0.000000000000000000e+00,5.620203477515024054e-02,5.633459186754622566e-03,0.000000000000000000e+00
4.419417382415922330e-02,1.200000000000000000e+01,3.600000000000000000e+01,3.600000000000000000e+01,0.000000000000000000e+00,2.777578430048173799e-02,2.200101466181737624e-03,0.000000000000000000e+00
2.209708691207961165e-02,1.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,0.000000000000000000e+00,1.256964917138188136e-02,5.681120930333554992e-04,0.000000000000000000e+00


==> data_plots/1d/conv_test_SSOG1x.csv <==
# ttrunc_tol_rbs, #RB_l, #RB_v, #RB_v_s, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000056e-01,1.000000000000000000e+00,3.000000000000000000e+00,4.000000000000000000e+00,2.727745530583969846e-01,8.623655959711329366e-01,0.000000000000000000e+00
1.000000000000000021e-02,2.000000000000000000e+00,5.000000000000000000e+00,9.000000000000000000e+00,3.410240462113961479e-02,1.263838933099230288e-01,0.000000000000000000e+00
1.000000000000000021e-03,4.000000000000000000e+00,8.000000000000000000e+00,1.200000000000000000e+01,4.730295751540810299e-03,3.191265390166622088e-03,0.000000000000000000e+00
1.000000000000000048e-04,7.000000000000000000e+00,9.000000000000000000e+00,1.800000000000000000e+01,4.859943859058573658e-03,1.144010845649241163e-03,0.000000000000000000e+00
1.000000000000000082e-05,1.000000000000000000e+01,1.200000000000000000e+01,2.100000000000000000e+01,2.961353790573872762e-03,1.344436271716815349e-03,0.000000000000000000e+00
9.999999999999999547e-07,1.300000000000000000e+01,1.500000000000000000e+01,2.400000000000000000e+01,2.324832548056883930e-03,5.986011819114056814e-04,0.000000000000000000e+00
9.999999999999999547e-08,1.800000000000000000e+01,2.000000000000000000e+01,3.600000000000000000e+01,1.242665978500883837e-03,2.699366225711145872e-04,0.000000000000000000e+00


==> data_plots/1d/conv_test_SSOG3x.csv <==
# ttrunc_tol_rbs, #RB_l, #RB_v, #RB_v_s, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000056e-01,1.000000000000000000e+00,3.000000000000000000e+00,6.000000000000000000e+00,6.836645453568931941e-02,8.312864389387232267e-01,0.000000000000000000e+00
1.000000000000000021e-02,2.000000000000000000e+00,6.000000000000000000e+00,9.000000000000000000e+00,5.536296773069528804e-02,8.859230673828019653e-02,0.000000000000000000e+00
1.000000000000000021e-03,4.000000000000000000e+00,1.200000000000000000e+01,2.400000000000000000e+01,1.144150018420588217e-03,1.987912706533219442e-02,0.000000000000000000e+00
1.000000000000000048e-04,7.000000000000000000e+00,2.100000000000000000e+01,3.300000000000000000e+01,5.149335060893315457e-04,1.297936860628288828e-02,0.000000000000000000e+00
1.000000000000000082e-05,1.000000000000000000e+01,3.000000000000000000e+01,5.700000000000000000e+01,4.040076658594029440e-04,2.155817052094686700e-02,0.000000000000000000e+00
9.999999999999999547e-07,1.300000000000000000e+01,3.900000000000000000e+01,6.600000000000000000e+01,4.195307929229504873e-04,2.078105933458336899e-02,0.000000000000000000e+00
9.999999999999999547e-08,1.800000000000000000e+01,5.400000000000000000e+01,1.020000000000000000e+02,4.135820755592844273e-04,2.412556742016207928e-02,0.000000000000000000e+00


==> data_plots/1d/conv_test_SSOG3x_vs_h.csv <==
# hh, #RB_l, #RB_v, #RB_m, nn_RB_v_stab, err_OG3x, inf_sup_OG3x, inf_sup_HF
1.767766952966368932e-01,9.000000000000000000e+00,2.700000000000000000e+01,2.700000000000000000e+01,5.400000000000000000e+01,1.099352449299422080e-01,4.926900590858706436e-02,0.000000000000000000e+00
8.838834764831844659e-02,1.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,5.700000000000000000e+01,5.620055174918765079e-02,2.147882317377705977e-02,0.000000000000000000e+00
4.419417382415922330e-02,1.200000000000000000e+01,3.600000000000000000e+01,3.600000000000000000e+01,6.300000000000000000e+01,2.777181840249745570e-02,1.022524810242115244e-02,0.000000000000000000e+00
2.209708691207961165e-02,1.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,5.700000000000000000e+01,1.248986359017552686e-02,6.495571958719081017e-03,0.000000000000000000e+00


==> data_plots/1d/conv_test_dt.csv <==
# ddt, #RBl, #RBv, err, inf_sup_c, inf_sup_HF
8.838834764831844659e-02,1.000000000000000000e+01,3.000000000000000000e+01,1.930370834179402084e-01,5.810152421688861632e-03,2.987328518824276802e-02
4.419417382415922330e-02,1.000000000000000000e+01,3.000000000000000000e+01,1.048323790759873309e-01,5.549677941421212075e-03,2.987328518824276802e-02
2.209708691207961165e-02,1.000000000000000000e+01,3.000000000000000000e+01,5.854283632011546973e-02,5.433318798904906988e-03,2.987328518824276802e-02
1.104854345603980582e-02,1.000000000000000000e+01,3.000000000000000000e+01,3.014625334167133144e-02,5.407817540783808018e-03,2.987328518824276802e-02
5.524271728019902912e-03,1.000000000000000000e+01,3.000000000000000000e+01,1.427164604135126511e-02,5.396829600451531934e-03,2.987328518824276802e-02
2.762135864009951456e-03,1.000000000000000000e+01,3.000000000000000000e+01,5.329559776349980169e-03,5.391921040728566393e-03,2.987328518824276802e-02


==> data_plots/1d/singular_values_l.csv <==
1.466189430888098286e+02
2.444722847994599491e+01
7.858628562823607666e+00
7.346003869448570534e+00
2.515806941490703164e+00
2.260206675704329538e+00
1.833055173248850922e+00
7.387713701879830008e-01
5.542391975150718908e-01
4.174727513676163571e-01
2.332381218730284755e-01
1.783493137728473510e-01
1.404746291122767055e-01
8.828815758331719221e-02
7.460434445728537922e-02
5.179553739355253345e-02
4.726145073782673373e-02
3.297774257317724611e-02
2.110459801019782741e-02
1.745063660080970955e-02
1.207680871475192395e-02
1.062788833720341303e-02
9.806888673301270357e-03
7.760319273628977881e-03
7.008444302062431450e-03
5.735012880174431872e-03
4.992361307598162067e-03
3.268124759883610318e-03
2.312652648635881662e-03
2.001337021218233935e-03
1.742833219217407954e-03
1.474880780167098920e-03
1.350971736919843579e-03
1.174667558627083075e-03
1.078925692090500037e-03
8.726763918944605318e-04
6.866254426904929396e-04
5.330373754698974550e-04
4.272623926067022244e-04
3.482073976868735668e-04
2.696844045071621022e-04
2.412819995094104143e-04
1.854770107816401746e-04
1.799395695776685852e-04
1.071088901466569918e-04
5.047212872347317216e-05
2.226571236974877246e-05
1.180584225942381441e-05
2.637535133318937993e-06
2.134958527497396280e-06
1.589509625961378438e-06
1.499183595782524691e-06
1.041595674781797104e-06
9.598236788386240566e-07
8.069314538599559337e-07
7.291869533790047251e-07
7.184910362967705625e-07
7.147283494872208039e-07
7.069193906492447096e-07
6.893232018052226589e-07
6.661909912325514200e-07
6.561828320809538434e-07
6.078914544191787710e-07
6.036791283222307386e-07
5.376791762522585976e-07
5.243966486041488180e-07
5.160562661535952216e-07
3.901349607309216771e-07
3.138015179200652542e-07
3.134382662091249067e-07
2.531401366545542053e-07
2.426846103805208103e-07
2.416058495310285999e-07
1.826008469936485591e-07
7.029803823008002675e-08
3.257081307162129858e-08


==> data_plots/1d/singular_values_m.csv <==
2.758824678608922341e+02
1.029828494611017931e+02
7.717918952145471678e+01
1.435859615734131012e+01
1.153910898714741151e+01
5.561443937381979730e+00
2.624860223381475066e+00
1.397397870160160371e+00
8.489199741981269254e-01
6.038507799587554681e-01
3.290071929974866527e-01
2.017662629111234840e-01
1.386151665588197524e-01
1.140841006967650700e-01
8.736714098636862158e-02
4.274535380139796864e-02
2.870283436943183233e-02
2.586956165192124540e-02
1.970744491395276868e-02
1.328731220951396251e-02
9.765331164422533239e-03
9.270960895004605115e-03
8.057120747636519614e-03
6.312336509667091505e-03
5.301497901713117869e-03
3.650100374353163358e-03
3.214600721414959204e-03
2.850331197440011607e-03
2.212052526395016060e-03
1.622708518173336971e-03
1.518443224712787837e-03
1.237801911043258374e-03
1.194421944590342774e-03
8.334423587004920458e-04
6.716339647986109421e-04
5.573329395899981548e-04
5.050919808224309162e-04
3.932168863024007718e-04
3.600574585070580574e-04
3.346783330316271065e-04
2.878814963477866330e-04
2.387057884307086316e-04
2.240614948848774438e-04
2.121282025631957761e-04
1.840576301591865269e-04
1.584051726379009895e-04
1.455176318408842560e-04
1.241581146554331236e-04
1.024062875506319550e-04
9.297675764742561794e-05
8.556390849151924429e-05
8.011915245232320928e-05
7.213385352202163702e-05
6.203361146655575443e-05
5.473981643671396290e-05
5.347902282610904567e-05
4.857781488216392939e-05
4.608176324601942047e-05
3.905701875711814155e-05
3.798755719607693732e-05
3.231658448046950986e-05
2.961257886140481431e-05
2.813429746303674169e-05
2.608599080143800727e-05
2.455363112341305581e-05
2.296449707184949714e-05
2.172124179648529405e-05
2.023666302731326960e-05
1.854015270392734524e-05
1.625479420161888910e-05
1.580953401838451606e-05
1.480648443025623094e-05
1.366087945691954400e-05
1.323913639696150300e-05
1.285905679702492324e-05
1.226678738663661197e-05
1.180057362851080299e-05
1.125302452460081074e-05
9.703483818412523567e-06
9.180239130520361206e-06
8.906627195113201782e-06
8.406304856774871802e-06
8.353720929042879518e-06
7.591619111352805162e-06
7.582266529207842663e-06
7.113396766245700401e-06
6.402169165770075917e-06
5.889756704958352123e-06
5.338318990931963937e-06
4.938910083652939261e-06
4.600949080767585088e-06
4.416361480746970196e-06
4.216395770854327269e-06
3.567744394267507459e-06
3.337665471984366248e-06
3.295071530061087033e-06
3.215518133674924734e-06
3.134418678227873251e-06
3.058877460436023368e-06
3.036063121256600990e-06
3.001125321603220656e-06
2.994426277992519328e-06
2.937592482934845368e-06
2.611723530581989492e-06
2.527986049743286534e-06
2.520670844865943775e-06
2.515910902370093971e-06
2.501774611412338430e-06
2.463949804938677321e-06
2.263240044881176617e-06
2.214842396378432306e-06
2.081053238890265783e-06
2.066280458899355937e-06
1.813642135570169159e-06
1.754405148669436317e-06
1.676286892035900895e-06
1.639715601613360379e-06
1.552438021033997485e-06
1.524031065753412799e-06
1.515628108456113523e-06
1.449521413662042556e-06
1.383911514173390022e-06
1.380985221466669476e-06
1.372566176283716558e-06
1.370500774144213605e-06
1.328834992211593037e-06
1.323246100466513383e-06
1.280773845630015666e-06
1.267568635736880957e-06
1.230160930297044751e-06
1.193411264480152984e-06
1.191192240373778845e-06
1.190860163985139254e-06
1.060928797411387427e-06
1.057876496952877273e-06
1.057695558712744379e-06
1.056197936865699302e-06
1.052002433865281301e-06
1.038923548338159476e-06
1.037697452431920420e-06
1.027414066907969231e-06
9.907041046466861055e-07
9.431426246489627127e-07
9.333894194378265450e-07
9.233698399274679246e-07
9.170729432251517078e-07
9.020620861788063412e-07
8.951178670272054568e-07
8.676242328538371450e-07
8.657327070250565943e-07
8.443629358174279059e-07
8.371302367995599153e-07
8.282888563951855443e-07
8.241258972659599819e-07
8.121623655013971205e-07
8.099713878574408066e-07
7.935883305681982025e-07
7.860244928256270310e-07
7.850811604913277729e-07
7.843828706366552368e-07
7.835552968830139995e-07
7.833495174161453066e-07
7.810245032077009137e-07
7.795063038478145530e-07
7.764365876617946141e-07
7.684452408247554715e-07
7.519933957201945604e-07
7.464099233718208452e-07
7.425757690649190146e-07
7.261665094592338271e-07
7.242722269540452249e-07
7.105659770314874514e-07
7.013307177643887906e-07
6.829923470580730491e-07
6.681269283694320052e-07
6.315423434298274828e-07
6.292598578299265035e-07
6.016906836332443452e-07
5.972039003900893108e-07
5.900447279992693346e-07
5.883966350644632545e-07
5.865875940925642048e-07
5.780205116035508759e-07
5.754869295948748956e-07
5.638412949220856588e-07
5.575858273660691195e-07
5.486549483969162328e-07
5.412851158283701773e-07
5.324736773876399699e-07
5.197258643762111535e-07
5.160803774361194676e-07
5.147391478558026416e-07
5.124911431023306019e-07
5.065006994678940488e-07
4.870201806107457949e-07
4.856704020140312692e-07
4.715345960066884736e-07
4.678948866821239757e-07
4.641353209104733752e-07
4.608101357546858370e-07
4.557739701632342727e-07
4.319814129057182695e-07
4.292742211328917310e-07
4.277616898912206437e-07
4.219327962548029141e-07
4.185713682819489534e-07
4.121623966761931406e-07
3.901996567880498704e-07
3.899189131447831442e-07
3.863929367902421051e-07
3.613754821147677694e-07
3.582027532610876345e-07
3.405203252542848980e-07
3.327436429584003924e-07
3.268833100848017780e-07
3.159973778799629263e-07
3.140916340457968746e-07
2.899175213932598201e-07
2.804763510051698977e-07
2.798313396633838942e-07
2.713852832158106926e-07
2.649891504533852702e-07
2.518017332070737258e-07
2.454544785899325163e-07
2.423081571661972763e-07
2.217307032020055756e-07
2.021591902375776323e-07
1.993625583628919909e-07
1.920304063642701685e-07
1.854641850901433986e-07
1.406340541757315941e-07
5.998032953075183810e-08
3.123013125019302628e-08


==> data_plots/1d/singular_values_v.csv <==
1.801584483888390423e+03
8.827187979704830241e+02
6.031275518821379364e+02
4.870913596205654699e+02
3.174463692326872888e+02
1.500926314535606991e+02
8.187320727491510297e+01
6.748048632738301933e+01
2.973466142177685612e+01
1.267546310166825663e+01
9.670588582117440879e+00
7.018219436745381401e+00
3.286974395135244809e+00
2.706681578088133033e+00
1.849154581798805763e+00
1.245703386426477044e+00
1.103815173974004971e+00
6.684042468588691221e-01
5.027541088094786836e-01
3.902452404674847108e-01
3.427558917177682685e-01
2.571755515829670102e-01
2.438173334150174343e-01
1.766398923740299665e-01
1.428786841721563228e-01
1.307015893692878850e-01
1.044293015064459568e-01
8.013029742783528420e-02
6.510806855810917504e-02
5.494517218707350992e-02
5.092496904981069772e-02
3.780560249468871425e-02
3.382126461578400384e-02
2.944887513968880155e-02
2.255079726092281897e-02
1.920081004469373701e-02
1.845268772617622566e-02
1.659979363583490020e-02
1.439912535774462952e-02
1.143120952353628671e-02
1.048464731611627697e-02
8.972827278564477968e-03
8.424904666238998419e-03
7.710377273354296693e-03
6.941555218319855544e-03
5.808397668238807904e-03
5.347951392702785314e-03
5.030481484815907747e-03
4.226416986288728840e-03
4.128148967305290441e-03
3.534395842243825536e-03
3.249691993287088295e-03
3.031323876389142077e-03
2.883309721345568479e-03
2.735254765445547555e-03
2.586301084038749969e-03
2.274528067011656260e-03
2.112819307285676226e-03
1.920428341828227898e-03
1.847797097025292079e-03
1.731761197710151483e-03
1.638790785509199781e-03
1.479338878773257034e-03
1.392669392073248025e-03
1.342999008232852436e-03
1.310354061586191344e-03
1.208898302206622491e-03
1.131543512372785954e-03
1.100287777880669740e-03
1.057076569747088159e-03
1.037664936692408741e-03
1.003074011179126484e-03
9.589726328793354111e-04
9.017066947188446830e-04
8.538010807051184302e-04
8.304118230651847754e-04
8.047461582227407456e-04
8.007246870679537998e-04
7.568009764770283233e-04
7.365631777916543119e-04
7.285553785659585084e-04
6.899805519557213399e-04
6.754466095052893493e-04
6.441011560664354962e-04
6.212067487941751176e-04
6.008034645727539785e-04
5.940630972755129831e-04
5.392749637225183060e-04
5.262898941690052120e-04
4.894930735718697580e-04
4.705578876870221156e-04
4.402067271969208506e-04
4.287835308064727414e-04
4.007564113598648960e-04
3.974952274337375212e-04
3.842624793120174458e-04
3.680633714961300445e-04
3.560548216169030018e-04
3.374538591727052400e-04
3.334296349509271182e-04
3.140182860822973384e-04
3.060363805521923875e-04
2.743372451235646069e-04
2.687466282326111066e-04
2.633598555183424856e-04
2.373252825755660638e-04
2.364699064590442478e-04
2.283233997009939578e-04
2.205007233669689377e-04
2.113553527641817557e-04
1.960604925597386457e-04
1.867578052622845752e-04
1.744237510096338423e-04
1.708749420100407498e-04
1.640962848876427688e-04
1.521478694630021028e-04
1.457820799230410665e-04
1.435279607363391539e-04
1.329094932932905039e-04
1.298397615082780136e-04
1.219736340099621309e-04
1.197366035056565616e-04
1.127437001386581104e-04
1.086479616741303891e-04
1.064598158078218824e-04
9.901193009352864810e-05
9.714444675171093272e-05
8.483434996322938360e-05
8.417456593844256402e-05
7.503340963200378451e-05
6.349630091045614232e-05
5.565139048804756332e-05
3.887671038831848775e-05
2.698073019261720932e-05
2.541002658001119787e-05
2.066512285371002996e-05
1.690273395829778937e-05
1.529737718674281348e-05
1.527593800683710884e-05
1.522554303804132315e-05
1.455013114480683121e-05
1.351632701431567693e-05
1.249201530689195390e-05
1.113799275007474482e-05
1.003266716918308396e-05
9.684748725668559119e-06
9.479580871365734013e-06
8.227312060511416582e-06
7.868113467835115128e-06
7.769466027890532757e-06
7.377874107287435024e-06
7.298909524417385585e-06
7.216784530316435080e-06
6.874180975387604281e-06
6.562815127544850136e-06
6.490469710348601886e-06
6.426458973009715834e-06
6.085096384992606564e-06
6.024801581201872536e-06
5.859818101074766445e-06
5.724663180858870509e-06
5.632782559987957666e-06
5.464424235690544108e-06
5.374469610412556335e-06
5.290975633648900773e-06
5.275014547052177059e-06
5.148547735163780562e-06
5.137719582930072718e-06
5.119138084701258911e-06
5.082392963398470370e-06
5.054604775585721504e-06
4.909527331596265775e-06
4.806499369238046957e-06
4.734120444860651714e-06
4.611430969369823494e-06
4.535681311190251341e-06
4.503448814247631129e-06
4.450963243620150936e-06
4.357304705101988063e-06
4.333148001458382912e-06
4.268839168327542024e-06
4.202282512042356379e-06
4.200813152318148049e-06
4.193692774197397234e-06
4.149152199502677575e-06
4.129749756111871982e-06
3.858882070122513985e-06
3.850600473213386603e-06
3.814880684716472471e-06
3.806120158874220517e-06
3.656290936269184728e-06
3.527412148367521576e-06
3.368371087031652408e-06
3.344481390310481576e-06
3.307525774720901477e-06
3.292356027593684826e-06
3.138239567395495287e-06
3.038825284060101487e-06
3.018323949153298904e-06
2.786638201723352276e-06
2.738422597183401298e-06
2.636534608525536773e-06
2.625082266547823548e-06
2.616154594740598889e-06
2.603615850554158227e-06
2.570290922578485471e-06
2.538564159581190639e-06
2.466564153004217069e-06
2.433203367946857780e-06
2.374457235594334932e-06
2.300330708997119383e-06
2.155869737587717827e-06
2.155094981856846909e-06
2.120474437212359825e-06
2.101925064107780724e-06
2.041452758106653523e-06
1.968040385813629256e-06
1.873061816247508627e-06
1.731016618907062767e-06
1.664292624909123664e-06
1.616267215533693717e-06
1.609360796991873975e-06
1.557245054653811659e-06
1.342279297104748770e-06
1.324371513251479505e-06
1.150459987581093876e-06
1.134633087584138025e-06
1.037352041065814460e-06
1.016452219236315339e-06
1.008939087683317152e-06
8.221893187783690089e-07
7.968863207903504312e-07
5.363248191598943947e-07


==> data_plots/ND/conv_proj_l_dim_y_1.csv <==
# #RBs lam, err
1.000000000000000000e+00,7.194956030220724108e-02
2.000000000000000000e+00,2.989257403393287896e-02
4.000000000000000000e+00,1.105206015628575934e-02
8.000000000000000000e+00,2.254540985172866219e-03
1.600000000000000000e+01,2.014811996663033928e-04
3.200000000000000000e+01,7.396225854211070014e-06
6.400000000000000000e+01,5.356409291505212346e-09


==> data_plots/ND/conv_proj_l_dim_y_10.csv <==
# #RBs lam, err
1.000000000000000000e+00,7.373143080919357384e-02
2.000000000000000000e+00,3.229110465512739780e-02
4.000000000000000000e+00,1.386690565808869173e-02
8.000000000000000000e+00,4.069946155665677030e-03
1.600000000000000000e+01,4.597733181877316057e-04
3.200000000000000000e+01,2.914402947445351834e-05
6.400000000000000000e+01,4.917750593460621599e-09


==> data_plots/ND/conv_proj_l_dim_y_100.csv <==
# #RBs lam, err
1.000000000000000000e+00,7.406682562788088897e-02
2.000000000000000000e+00,3.336468064534504202e-02
4.000000000000000000e+00,1.554231413399354694e-02
8.000000000000000000e+00,4.396115388292528257e-03
1.600000000000000000e+01,6.065685714689001253e-04
3.200000000000000000e+01,4.212133343372853627e-05
6.400000000000000000e+01,5.176593670639791758e-09


==> data_plots/ND/conv_proj_m_dim_y_1.csv <==
# #RBs m, err
1.000000000000000000e+00,3.718212288926598941e-01
2.000000000000000000e+00,2.173584968731673561e-01
4.000000000000000000e+00,3.536157163613249527e-02
8.000000000000000000e+00,3.159903758850617691e-03
1.600000000000000000e+01,1.458135375840705018e-04
3.200000000000000000e+01,5.796087439955892076e-06
6.400000000000000000e+01,2.057858190358369506e-07
1.280000000000000000e+02,1.931561735601876995e-08


==> data_plots/ND/conv_proj_m_dim_y_10.csv <==
# #RBs m, err
1.000000000000000000e+00,3.700945086344998858e-01
2.000000000000000000e+00,2.194278997094226691e-01
4.000000000000000000e+00,4.222782302883863748e-02
8.000000000000000000e+00,5.706746603550501631e-03
1.600000000000000000e+01,5.473048602713027379e-04
3.200000000000000000e+01,6.168906459064398896e-05
6.400000000000000000e+01,3.030269419839405150e-06
1.280000000000000000e+02,1.680365967620598276e-08


==> data_plots/ND/conv_proj_m_dim_y_100.csv <==
# #RBs m, err
1.000000000000000000e+00,3.715949407306325947e-01
2.000000000000000000e+00,2.180177494081383116e-01
4.000000000000000000e+00,4.227274683480111706e-02
8.000000000000000000e+00,5.780441356430692998e-03
1.600000000000000000e+01,6.398309633571955344e-04
3.200000000000000000e+01,8.414788429713023767e-05
6.400000000000000000e+01,5.197856557913285842e-06
1.280000000000000000e+02,1.307590196964206715e-08


==> data_plots/ND/conv_proj_v_dim_y_1.csv <==
# #RBs v, err
1.000000000000000000e+00,3.374730968003726517e+00
2.000000000000000000e+00,2.405207540112598519e+00
4.000000000000000000e+00,9.813876394849622153e-01
8.000000000000000000e+00,9.752462264854701302e-02
1.600000000000000000e+01,4.555261089845953279e-03
3.200000000000000000e+01,1.898179278322062772e-04
6.400000000000000000e+01,1.377714418792625093e-05
1.280000000000000000e+02,4.675589402750816313e-07


==> data_plots/ND/conv_proj_v_dim_y_10.csv <==
# #RBs v, err
1.000000000000000000e+00,3.395527414620099993e+00
2.000000000000000000e+00,2.470911967782109198e+00
4.000000000000000000e+00,1.011360131853761279e+00
8.000000000000000000e+00,1.565998048530438114e-01
1.600000000000000000e+01,1.925179957793098084e-02
3.200000000000000000e+01,2.308882613012765931e-03
6.400000000000000000e+01,1.223217787188693320e-04
1.280000000000000000e+02,5.561057116653834766e-07


==> data_plots/ND/conv_proj_v_dim_y_100.csv <==
# #RBs v, err
1.000000000000000000e+00,3.371919422943271627e+00
2.000000000000000000e+00,2.448057715449844185e+00
4.000000000000000000e+00,1.030083583415185355e+00
8.000000000000000000e+00,2.218166717864746007e-01
1.600000000000000000e+01,3.494663798103339603e-02
3.200000000000000000e+01,4.878929434237878025e-03
6.400000000000000000e+01,3.377010816255070647e-04
1.280000000000000000e+02,5.248219584014382084e-07


==> data_plots/ND/convergence_sg_tol_1e-1.csv <==
# nn_sg, dim_sg, nn_rb_m, err
5.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,4.472342600668642587e-02
1.300000000000000000e+01,4.000000000000000000e+00,3.000000000000000000e+00,3.828705472607556171e-02
2.900000000000000000e+01,8.000000000000000000e+00,3.000000000000000000e+00,3.569353852614919054e-02
7.300000000000000000e+01,1.600000000000000000e+01,3.000000000000000000e+00,3.466120787332062358e-02
1.770000000000000000e+02,3.200000000000000000e+01,3.000000000000000000e+00,3.454335508523763421e-02
1.770000000000000000e+02,3.200000000000000000e+01,3.000000000000000000e+00,3.454335508523763421e-02


==> data_plots/ND/convergence_sg_tol_1e-2.csv <==
# nn_sg, dim_sg, nn_rb_m, err
5.000000000000000000e+00,2.000000000000000000e+00,6.000000000000000000e+00,2.976757455895689269e-02
1.300000000000000000e+01,4.000000000000000000e+00,6.000000000000000000e+00,1.842928884872137643e-02
2.900000000000000000e+01,8.000000000000000000e+00,6.000000000000000000e+00,1.199931305750622478e-02
7.300000000000000000e+01,1.600000000000000000e+01,6.000000000000000000e+00,8.305365601523733918e-03
1.770000000000000000e+02,3.200000000000000000e+01,6.000000000000000000e+00,7.787051980326170630e-03
1.770000000000000000e+02,3.200000000000000000e+01,6.000000000000000000e+00,7.787051980326170630e-03


==> data_plots/ND/convergence_sg_tol_1e-6.csv <==
# nn_sg, dim_sg, nn_rb_m, err
5.000000000000000000e+00,2.000000000000000000e+00,4.500000000000000000e+01,2.934539911455332287e-02
1.300000000000000000e+01,4.000000000000000000e+00,4.500000000000000000e+01,1.726758180140085946e-02
2.900000000000000000e+01,8.000000000000000000e+00,4.500000000000000000e+01,9.898545570553737849e-03
7.300000000000000000e+01,1.600000000000000000e+01,4.500000000000000000e+01,4.398648112017836641e-03
1.770000000000000000e+02,3.200000000000000000e+01,4.500000000000000000e+01,3.273295104675633463e-03
1.770000000000000000e+02,3.200000000000000000e+01,4.500000000000000000e+01,3.273295104675633463e-03


==> data_plots/ND/singular_values_l_dim_y_1.csv <==
1.466189430888098286e+02
2.444722847994599491e+01
7.858628562823607666e+00
7.346003869448570534e+00
2.515806941490703164e+00
2.260206675704329538e+00
1.833055173248850922e+00
7.387713701879830008e-01
5.542391975150718908e-01
4.174727513676163571e-01
2.332381218730284755e-01
1.783493137728473510e-01
1.404746291122767055e-01
8.828815758331719221e-02
7.460434445728537922e-02
5.179553739355253345e-02
4.726145073782673373e-02
3.297774257317724611e-02
2.110459801019782741e-02
1.745063660080970955e-02
1.207680871475192395e-02
1.062788833720341303e-02
9.806888673301270357e-03
7.760319273628977881e-03
7.008444302062431450e-03
5.735012880174431872e-03
4.992361307598162067e-03
3.268124759883610318e-03
2.312652648635881662e-03
2.001337021218233935e-03
1.742833219217407954e-03
1.474880780167098920e-03
1.350971736919843579e-03
1.174667558627083075e-03
1.078925692090500037e-03
8.726763918944605318e-04
6.866254426904929396e-04
5.330373754698974550e-04
4.272623926067022244e-04
3.482073976868735668e-04
2.696844045071621022e-04
2.412819995094104143e-04
1.854770107816401746e-04
1.799395695776685852e-04
1.071088901466569918e-04
5.047212872347317216e-05
2.226571236974877246e-05
1.180584225942381441e-05
2.637535133318937993e-06
2.134958527497396280e-06
1.589509625961378438e-06
1.499183595782524691e-06
1.041595674781797104e-06
9.598236788386240566e-07
8.069314538599559337e-07
7.291869533790047251e-07
7.184910362967705625e-07
7.147283494872208039e-07
7.069193906492447096e-07
6.893232018052226589e-07
6.661909912325514200e-07
6.561828320809538434e-07
6.078914544191787710e-07
6.036791283222307386e-07
5.376791762522585976e-07
5.243966486041488180e-07
5.160562661535952216e-07
3.901349607309216771e-07
3.138015179200652542e-07
3.134382662091249067e-07
2.531401366545542053e-07
2.426846103805208103e-07
2.416058495310285999e-07
1.826008469936485591e-07
7.029803823008002675e-08
3.257081307162129858e-08


==> data_plots/ND/singular_values_l_dim_y_10.csv <==
1.578123192630098117e+02
2.484411186786635994e+01
8.200789612553260000e+00
7.105520848571240222e+00
3.809981960754637242e+00
2.292423399889018665e+00
1.922965360328807938e+00
1.476914100464325141e+00
1.180603360632729082e+00
6.567302438758549910e-01
5.813734992238798194e-01
3.309182775561738121e-01
2.532400099599740884e-01
2.398891855808268914e-01
1.871173199157343259e-01
1.243621207347866270e-01
9.591098285880780838e-02
8.049284492231106869e-02
6.722705413509288963e-02
4.884997322713970774e-02
4.220933918687978098e-02
3.479336187632765115e-02
2.499124383762472631e-02
2.445611894879479858e-02
2.072163617923845208e-02
1.674952095532043078e-02
1.393295096379529655e-02
1.214973452330856372e-02
1.075180590614844070e-02
9.622783378222190750e-03
8.374774513969127435e-03
7.129463878149954609e-03
6.433410972617443699e-03
5.710183933483257458e-03
3.992834315035401205e-03
2.945430788027906567e-03
2.182085942696041295e-03
1.876790958880349396e-03
1.542929570265175318e-03
1.414152160531031944e-03
1.070872744938969725e-03
3.613514323269043549e-04
2.573143735076783146e-04
1.857266120334415767e-04
1.203186816989682662e-04
4.647470243334403064e-05
1.870778361214362048e-05
9.218891915378613932e-06
3.515449569121196831e-06
1.683060799503439774e-06
1.281271454355975461e-06
1.266109698496421515e-06
1.075464843574493494e-06
8.981061936925283613e-07
8.646231415275199777e-07
8.171537585412588792e-07
8.094413685272292656e-07
7.348963033564781360e-07
7.246215215283711566e-07
7.169222985791705978e-07
7.119423995793116422e-07
6.175599738145253981e-07
5.742542330032599649e-07
5.633736502717811094e-07
5.485731572929947963e-07
4.567940367612905339e-07
4.119702466680447688e-07
3.925014598749715872e-07
3.554159272064732650e-07
3.008797694579439565e-07
2.820038983173989840e-07
2.737214466132277097e-07
2.183284408900861522e-07
1.860973836829060879e-07
1.481897839752141644e-07


==> data_plots/ND/singular_values_l_dim_y_100.csv <==
1.642693369067092135e+02
2.493611210099070874e+01
8.404580396337419046e+00
7.103700594787875744e+00
4.101289870495166134e+00
2.401821699003696686e+00
1.929437139134679846e+00
1.619174542855526200e+00
1.067218913255579382e+00
7.779897808451835539e-01
6.310912379713190523e-01
3.703593836075486645e-01
2.770742263789744420e-01
2.665247941172037005e-01
1.987275145568533352e-01
1.559360243710568583e-01
1.497499722937290501e-01
9.433962627067123130e-02
8.099827229899436709e-02
5.902386547339993905e-02
4.904420833989280720e-02
4.638482609515302835e-02
4.155884289431656387e-02
3.192163733081793131e-02
2.814969316365662291e-02
2.393687493627353821e-02
2.054885671127903643e-02
1.854593170238012095e-02
1.834283597617506270e-02
1.447319487370560265e-02
1.178713588484509543e-02
9.905624114250619408e-03
9.087046851430809202e-03
8.289778866594202031e-03
6.247286883931319965e-03
5.292584091794902759e-03
3.085396719340227373e-03
2.802213951655792377e-03
2.415418104532863174e-03
2.180428628705509842e-03
1.625315118874296264e-03
2.969521958045903817e-04
2.718293917857076791e-04
1.718967832220601470e-04
1.336615141384179357e-04
4.039711786587578439e-05
1.871566018846074295e-05
9.821104827918540015e-06
2.638597746498127482e-06
2.272186012798394733e-06
1.562084495794035812e-06
1.373490719665216650e-06
1.276567151104722221e-06
9.077476417523594705e-07
8.924632543966105091e-07
8.632666400732021370e-07
8.535274183368999412e-07
8.365937834682032457e-07
7.750583660801570126e-07
6.285653224111484103e-07
5.639390674564559535e-07
5.340820483301056733e-07
5.302949375842499565e-07
5.098230564893764251e-07
4.859053458925603228e-07
4.687491691596789604e-07
4.451784810216265136e-07
4.262355867203502361e-07
4.144773007137741135e-07
3.349079642811219224e-07
3.217831829319976198e-07
3.101837700221281596e-07
2.458389074158170918e-07
2.217030651883543799e-07


==> data_plots/ND/singular_values_m_dim_y_1.csv <==
2.758824678608922341e+02
1.029828494611017931e+02
7.717918952145471678e+01
1.435859615734131012e+01
1.153910898714741151e+01
5.561443937381979730e+00
2.624860223381475066e+00
1.397397870160160371e+00
8.489199741981269254e-01
6.038507799587554681e-01
3.290071929974866527e-01
2.017662629111234840e-01
1.386151665588197524e-01
1.140841006967650700e-01
8.736714098636862158e-02
4.274535380139796864e-02
2.870283436943183233e-02
2.586956165192124540e-02
1.970744491395276868e-02
1.328731220951396251e-02
9.765331164422533239e-03
9.270960895004605115e-03
8.057120747636519614e-03
6.312336509667091505e-03
5.301497901713117869e-03
3.650100374353163358e-03
3.214600721414959204e-03
2.850331197440011607e-03
2.212052526395016060e-03
1.622708518173336971e-03
1.518443224712787837e-03
1.237801911043258374e-03
1.194421944590342774e-03
8.334423587004920458e-04
6.716339647986109421e-04
5.573329395899981548e-04
5.050919808224309162e-04
3.932168863024007718e-04
3.600574585070580574e-04
3.346783330316271065e-04
2.878814963477866330e-04
2.387057884307086316e-04
2.240614948848774438e-04
2.121282025631957761e-04
1.840576301591865269e-04
1.584051726379009895e-04
1.455176318408842560e-04
1.241581146554331236e-04
1.024062875506319550e-04
9.297675764742561794e-05
8.556390849151924429e-05
8.011915245232320928e-05
7.213385352202163702e-05
6.203361146655575443e-05
5.473981643671396290e-05
5.347902282610904567e-05
4.857781488216392939e-05
4.608176324601942047e-05
3.905701875711814155e-05
3.798755719607693732e-05
3.231658448046950986e-05
2.961257886140481431e-05
2.813429746303674169e-05
2.608599080143800727e-05
2.455363112341305581e-05
2.296449707184949714e-05
2.172124179648529405e-05
2.023666302731326960e-05
1.854015270392734524e-05
1.625479420161888910e-05
1.580953401838451606e-05
1.480648443025623094e-05
1.366087945691954400e-05
1.323913639696150300e-05
1.285905679702492324e-05
1.226678738663661197e-05
1.180057362851080299e-05
1.125302452460081074e-05
9.703483818412523567e-06
9.180239130520361206e-06
8.906627195113201782e-06
8.406304856774871802e-06
8.353720929042879518e-06
7.591619111352805162e-06
7.582266529207842663e-06
7.113396766245700401e-06
6.402169165770075917e-06
5.889756704958352123e-06
5.338318990931963937e-06
4.938910083652939261e-06
4.600949080767585088e-06
4.416361480746970196e-06
4.216395770854327269e-06
3.567744394267507459e-06
3.337665471984366248e-06
3.295071530061087033e-06
3.215518133674924734e-06
3.134418678227873251e-06
3.058877460436023368e-06
3.036063121256600990e-06
3.001125321603220656e-06
2.994426277992519328e-06
2.937592482934845368e-06
2.611723530581989492e-06
2.527986049743286534e-06
2.520670844865943775e-06
2.515910902370093971e-06
2.501774611412338430e-06
2.463949804938677321e-06
2.263240044881176617e-06
2.214842396378432306e-06
2.081053238890265783e-06
2.066280458899355937e-06
1.813642135570169159e-06
1.754405148669436317e-06
1.676286892035900895e-06
1.639715601613360379e-06
1.552438021033997485e-06
1.524031065753412799e-06
1.515628108456113523e-06
1.449521413662042556e-06
1.383911514173390022e-06
1.380985221466669476e-06
1.372566176283716558e-06
1.370500774144213605e-06
1.328834992211593037e-06
1.323246100466513383e-06
1.280773845630015666e-06
1.267568635736880957e-06
1.230160930297044751e-06
1.193411264480152984e-06
1.191192240373778845e-06
1.190860163985139254e-06
1.060928797411387427e-06
1.057876496952877273e-06
1.057695558712744379e-06
1.056197936865699302e-06
1.052002433865281301e-06
1.038923548338159476e-06
1.037697452431920420e-06
1.027414066907969231e-06
9.907041046466861055e-07
9.431426246489627127e-07
9.333894194378265450e-07
9.233698399274679246e-07
9.170729432251517078e-07
9.020620861788063412e-07
8.951178670272054568e-07
8.676242328538371450e-07
8.657327070250565943e-07
8.443629358174279059e-07
8.371302367995599153e-07
8.282888563951855443e-07
8.241258972659599819e-07
8.121623655013971205e-07
8.099713878574408066e-07
7.935883305681982025e-07
7.860244928256270310e-07
7.850811604913277729e-07
7.843828706366552368e-07
7.835552968830139995e-07
7.833495174161453066e-07
7.810245032077009137e-07
7.795063038478145530e-07
7.764365876617946141e-07
7.684452408247554715e-07
7.519933957201945604e-07
7.464099233718208452e-07
7.425757690649190146e-07
7.261665094592338271e-07
7.242722269540452249e-07
7.105659770314874514e-07
7.013307177643887906e-07
6.829923470580730491e-07
6.681269283694320052e-07
6.315423434298274828e-07
6.292598578299265035e-07
6.016906836332443452e-07
5.972039003900893108e-07
5.900447279992693346e-07
5.883966350644632545e-07
5.865875940925642048e-07
5.780205116035508759e-07
5.754869295948748956e-07
5.638412949220856588e-07
5.575858273660691195e-07
5.486549483969162328e-07
5.412851158283701773e-07
5.324736773876399699e-07
5.197258643762111535e-07
5.160803774361194676e-07
5.147391478558026416e-07
5.124911431023306019e-07
5.065006994678940488e-07
4.870201806107457949e-07
4.856704020140312692e-07
4.715345960066884736e-07
4.678948866821239757e-07
4.641353209104733752e-07
4.608101357546858370e-07
4.557739701632342727e-07
4.319814129057182695e-07
4.292742211328917310e-07
4.277616898912206437e-07
4.219327962548029141e-07
4.185713682819489534e-07
4.121623966761931406e-07
3.901996567880498704e-07
3.899189131447831442e-07
3.863929367902421051e-07
3.613754821147677694e-07
3.582027532610876345e-07
3.405203252542848980e-07
3.327436429584003924e-07
3.268833100848017780e-07
3.159973778799629263e-07
3.140916340457968746e-07
2.899175213932598201e-07
2.804763510051698977e-07
2.798313396633838942e-07
2.713852832158106926e-07
2.649891504533852702e-07
2.518017332070737258e-07
2.454544785899325163e-07
2.423081571661972763e-07
2.217307032020055756e-07
2.021591902375776323e-07
1.993625583628919909e-07
1.920304063642701685e-07
1.854641850901433986e-07
1.406340541757315941e-07
5.998032953075183810e-08
3.123013125019302628e-08


==> data_plots/ND/singular_values_m_dim_y_10.csv <==
2.882950708695460662e+02
1.096766790247494470e+02
7.591282933644950504e+01
1.565934890609075758e+01
1.432546841489794254e+01
5.781699051217639607e+00
3.185485834907058500e+00
1.956223320669881360e+00
1.599956646176760700e+00
9.735344778826900969e-01
6.643881948168747220e-01
4.099707881819194544e-01
3.353096418497437115e-01
2.840992968078834835e-01
2.499418316357040759e-01
1.547959341350970686e-01
1.128505567204965976e-01
8.543973767948645492e-02
6.347229316996354231e-02
5.555089312987540606e-02
4.829261912705463261e-02
4.416734135756093804e-02
3.515893016903234164e-02
3.252348525893693915e-02
3.203512290449780225e-02
2.687136339725616080e-02
2.514478200120726439e-02
2.058892656114148789e-02
1.769647061639285576e-02
1.314937190013494399e-02
1.306983619384040687e-02
1.068743752882163681e-02
9.542505847170309335e-03
8.658978118245301905e-03
8.528606711756144682e-03
6.662411274796259560e-03
5.875530695201029892e-03
5.626066517139338176e-03
5.305229524423670136e-03
4.889153365068794888e-03
4.195277226403999575e-03
3.835533561585886212e-03
3.273399426519748960e-03
3.071804692781217837e-03
2.368281319608444169e-03
2.148504732579847344e-03
1.946028953235063837e-03
1.791305948966425169e-03
1.714398410919145289e-03
1.566592662969501677e-03
1.300396138744966575e-03
1.201176391671848363e-03
1.009806248302507273e-03
9.167226559751186481e-04
9.005863134596407173e-04
8.344307287804487950e-04
8.000490424931408929e-04
7.270286800247382402e-04
6.700142034836690684e-04
6.454800427197849915e-04
6.061129469957008374e-04
5.824294608551696490e-04
5.470281058969866765e-04
4.893398776843112816e-04
4.246909760345422250e-04
4.142069623641201140e-04
3.511120690877210537e-04
3.226784302502001757e-04
2.999151120087439589e-04
2.827933234538217654e-04
2.714548862875521581e-04
2.321355089255969901e-04
2.176568565255409952e-04
1.906327014446458981e-04
1.787850264727297328e-04
1.568728156636762616e-04
1.561091178957266072e-04
1.520853187395387147e-04
1.420672298164870825e-04
1.319367801120480989e-04
1.253189065459667348e-04
1.198086241284176783e-04
1.009000738523330078e-04
9.353768066678280725e-05
8.684505115691884265e-05
8.052955958620071494e-05
7.666828353715490101e-05
7.037592538757584239e-05
6.623635221740146540e-05
5.962771519159897402e-05
5.855235593233331439e-05
5.297204427363988292e-05
5.172718722543740501e-05
4.901079281251915988e-05
4.798218385824587755e-05
4.344706142363556590e-05
4.080273578175720419e-05
3.814490069739740239e-05
3.448814757232423952e-05
3.229849691907727858e-05
3.126027824286738122e-05
2.930964355132614817e-05
2.864411214989452336e-05
2.550191919630577329e-05
2.509719149803870295e-05
2.381691905796495240e-05
2.220721131503288460e-05
2.038326787473879683e-05
1.938400570127133310e-05
1.800404240576127118e-05
1.724192058216274590e-05
1.497092906477766314e-05
1.291666767318403514e-05
1.238091250942161305e-05
1.199267165949088966e-05
1.185549347955212571e-05
1.074146782716603525e-05
9.778298434161848595e-06
8.538871733982008867e-06
7.906849503502102439e-06
6.544692581690256758e-06
5.636117696628650013e-06
4.244536771407346888e-06
3.626779256803826090e-06
3.548252492223644663e-06
2.730308669935434319e-06
2.427681237799511942e-06
2.215791619093693928e-06
1.729705305585237309e-06
1.555708854951574307e-06
1.527969313627569238e-06
1.089327839611406987e-06
1.007243483174203913e-06
9.898280064306711323e-07
9.541238064839915147e-07
8.352413925988822315e-07
8.082400109760016806e-07
8.054960355582431749e-07
7.881374281538505672e-07
7.703628894631872835e-07
7.617116510507211432e-07
7.607220889119371139e-07
7.573475786863724405e-07
7.430283685926385786e-07
7.177637234318475144e-07
7.052611509803643434e-07
6.657237360789714836e-07
6.429818179320124057e-07
6.428996561687555809e-07
6.360386112096123983e-07
6.355232899870243939e-07
6.295888002976159344e-07
6.030486935230284590e-07
5.972913179049598727e-07
5.969178650734005518e-07
5.897936453881905177e-07
5.897608221365714885e-07
5.610998159138883899e-07
5.515748851818930137e-07
5.334036020775002211e-07
5.330747866263697920e-07
5.184889103160569995e-07
5.126540823009971404e-07
5.120611694529289510e-07
5.066912394648353107e-07
5.038081048640399004e-07
4.958686354243245738e-07
4.876981798727850432e-07
4.821753035894573239e-07
4.770639447101516006e-07
4.725437541681445968e-07
4.719859867333731736e-07
4.550902248474567278e-07
4.485320267285098480e-07
4.438887301926880694e-07
4.331663855527611243e-07
4.285310444234610079e-07
4.202962437129014701e-07
4.098824365006681095e-07
3.988599190098148720e-07
3.954420252952501020e-07
3.920208022512274145e-07
3.911572367623015374e-07
3.900461369933873112e-07
3.788858512558661649e-07
3.753212766925390858e-07
3.619739811330287940e-07
3.503268922641544140e-07
3.428819864330545030e-07
3.372883822753716603e-07
2.986894783602755600e-07
2.968195606271243202e-07
2.814354613037139433e-07
2.749909249112527812e-07
2.540605644421398373e-07
2.478574203180047644e-07
2.366021776360045321e-07
2.314495030002192442e-07
2.205325881519453175e-07
2.142682679012927520e-07
2.045088296289244351e-07
1.974992100774966669e-07
1.861735494716997991e-07
1.543181250673844845e-07
1.535227788539851353e-07
1.466964769790571256e-07
7.469831700405164650e-08
6.687421174091470573e-08
6.488040321459886971e-08


==> data_plots/ND/singular_values_m_dim_y_100.csv <==
2.860184893991000195e+02
1.139491200227808605e+02
7.625916997475951575e+01
1.667105671545867196e+01
1.430703100121951188e+01
5.832417804105492820e+00
3.250899656703499563e+00
1.963994382299016017e+00
1.510953893418538696e+00
9.754693321756682245e-01
6.981930282719552849e-01
4.218002612141856789e-01
3.413264869208054164e-01
3.109004276769123387e-01
2.363293098274537596e-01
1.851434508038672933e-01
1.212552214850746574e-01
9.407059464814651606e-02
7.930953128694698262e-02
7.832319224248916745e-02
6.253882024456396127e-02
5.120590229120714626e-02
4.862619653444697626e-02
4.239094557247074374e-02
3.820251114312247370e-02
3.428015916394425849e-02
2.818305659411334679e-02
2.220310863017489408e-02
2.140814881601967035e-02
1.703918117113800701e-02
1.617214971878231863e-02
1.495694906741512967e-02
1.277112105958874526e-02
1.106472145517908498e-02
1.060591693659939348e-02
1.036375954493767848e-02
8.963616551492204973e-03
7.827947077370238718e-03
7.334924078414442952e-03
6.317985785211410570e-03
6.063284085597679500e-03
5.545518972448901934e-03
5.044092069614571940e-03
4.419540988275994474e-03
3.903768660631222204e-03
3.406435895507717217e-03
2.933921061928005183e-03
2.755863622463368932e-03
2.507800715770956094e-03
2.396719092378692649e-03
2.186546636791085289e-03
1.982664958602087333e-03
1.917129989667799373e-03
1.601532343254752876e-03
1.511452818824493604e-03
1.454354998113099266e-03
1.376128359549556044e-03
1.249779321673942165e-03
1.219465756803978515e-03
1.110975407298925213e-03
9.799574073102469956e-04
9.319354793520762082e-04
8.255652604256107649e-04
7.744838908187734201e-04
7.530724919261251897e-04
6.887574715313708263e-04
6.220672953907166805e-04
5.941616315793970225e-04
5.309196803916712030e-04
4.791399734560010371e-04
4.520878772036615394e-04
4.249633748251570135e-04
4.178726078145990667e-04
3.688742829664144523e-04
3.476758025661544653e-04
3.237877971124811325e-04
2.976808359134311757e-04
2.653176154414890525e-04
2.323552898032283786e-04
2.298211944322514210e-04
2.120316758687966691e-04
2.062957649792223312e-04
2.045399919964207723e-04
1.847179020617558179e-04
1.777433316623184135e-04
1.678737996881210850e-04
1.422974689914543382e-04
1.347156270989863594e-04
1.291407777962872024e-04
1.154380942617963681e-04
1.144138306739805324e-04
1.056178961510646937e-04
1.001638671370015633e-04
9.164170466157981810e-05
8.241241364778973690e-05
7.700187618074268191e-05
6.743639574342977585e-05
6.610413197383546778e-05
6.334731649795862104e-05
5.929270620862517587e-05
5.540145313053302148e-05
5.349541745893942804e-05
4.984154971428374941e-05
4.699086650918240908e-05
4.655344221172989382e-05
4.329947689175339551e-05
4.229150931015134360e-05
3.808290503981658743e-05
3.664257548190805061e-05
3.229469462133724195e-05
2.975519116277481414e-05
2.929531923501513829e-05
2.432845288839953049e-05
2.129233107058724084e-05
2.049843241525603653e-05
1.924330216272325016e-05
1.811177749193222471e-05
1.575104844441106892e-05
1.432538371801811518e-05
1.416253899047860465e-05
1.310575246812199551e-05
1.208730200085336953e-05
9.938007309687369475e-06
3.972663998864415913e-06
2.326527913417200164e-06
1.860098534747076670e-06
1.608227018511885175e-06
1.475369025938451803e-06
1.470296804273524069e-06
1.442772267494471430e-06
1.254562140002225486e-06
1.086425626722024526e-06
9.773272894569492247e-07
9.604584586689102073e-07
9.208278513773049574e-07
8.384016427164137077e-07
8.316465608178075852e-07
8.184436628092799059e-07
7.828383315406129235e-07
7.615821910914224113e-07
7.507864958356764648e-07
7.420358452979612646e-07
7.312432650968638428e-07
7.111803546047462202e-07
6.852714431780727833e-07
6.530471764286245730e-07
6.443397650977605781e-07
6.250882006430130211e-07
6.142153728502715222e-07
6.057925436813199908e-07
5.769550690401046866e-07
5.572436823067632468e-07
5.508346568787857954e-07
5.342268019706103188e-07
5.211932154032164153e-07
5.184166361819347153e-07
5.050008907629366391e-07
4.978316225397733992e-07
4.926412776349783246e-07
4.884736714041301739e-07
4.790736104672896346e-07
4.771611343962907204e-07
4.761331423203861143e-07
4.678981322949390968e-07
4.662365702822887345e-07
4.652589884287604614e-07
4.649433428239977600e-07
4.536897034457957325e-07
4.512390722882704893e-07
4.406089093505571177e-07
4.381399641893675623e-07
4.278055110240236401e-07
4.247998139761422640e-07
4.119409333681512415e-07
4.006488245317174681e-07
3.952243562357298385e-07
3.945698920018704580e-07
3.903211345924573550e-07
3.865776867175552080e-07
3.751417145614284524e-07
3.721341316824547510e-07
3.476016897067651926e-07
3.427795339895143739e-07
3.376270823778180297e-07
3.316652620623175604e-07
3.312914932188652801e-07
3.250788876206673452e-07
3.231974568845759541e-07
3.182133585143036291e-07
3.178103767646185993e-07
3.125225140643002919e-07
3.081457046699750002e-07
2.982558038815961208e-07
2.968667320258104583e-07
2.938869508068544626e-07
2.933407444363201745e-07
2.909315086560713705e-07
2.906114795324199740e-07
2.686836620722482481e-07
2.616799853260329305e-07
2.581626216490973967e-07
2.324619847667040769e-07
2.119960727819730987e-07
2.109564239871215814e-07
1.945203412878695109e-07
1.783008067275918658e-07
1.766556392232188353e-07
1.696133506768053154e-07
1.678677712063543465e-07
1.496951151634611709e-07
1.312426953988473915e-07
1.038640751118263520e-07
7.505464462070680097e-08


==> data_plots/ND/singular_values_v_dim_y_1.csv <==
1.801584483888390423e+03
8.827187979704830241e+02
6.031275518821379364e+02
4.870913596205654699e+02
3.174463692326872888e+02
1.500926314535606991e+02
8.187320727491510297e+01
6.748048632738301933e+01
2.973466142177685612e+01
1.267546310166825663e+01
9.670588582117440879e+00
7.018219436745381401e+00
3.286974395135244809e+00
2.706681578088133033e+00
1.849154581798805763e+00
1.245703386426477044e+00
1.103815173974004971e+00
6.684042468588691221e-01
5.027541088094786836e-01
3.902452404674847108e-01
3.427558917177682685e-01
2.571755515829670102e-01
2.438173334150174343e-01
1.766398923740299665e-01
1.428786841721563228e-01
1.307015893692878850e-01
1.044293015064459568e-01
8.013029742783528420e-02
6.510806855810917504e-02
5.494517218707350992e-02
5.092496904981069772e-02
3.780560249468871425e-02
3.382126461578400384e-02
2.944887513968880155e-02
2.255079726092281897e-02
1.920081004469373701e-02
1.845268772617622566e-02
1.659979363583490020e-02
1.439912535774462952e-02
1.143120952353628671e-02
1.048464731611627697e-02
8.972827278564477968e-03
8.424904666238998419e-03
7.710377273354296693e-03
6.941555218319855544e-03
5.808397668238807904e-03
5.347951392702785314e-03
5.030481484815907747e-03
4.226416986288728840e-03
4.128148967305290441e-03
3.534395842243825536e-03
3.249691993287088295e-03
3.031323876389142077e-03
2.883309721345568479e-03
2.735254765445547555e-03
2.586301084038749969e-03
2.274528067011656260e-03
2.112819307285676226e-03
1.920428341828227898e-03
1.847797097025292079e-03
1.731761197710151483e-03
1.638790785509199781e-03
1.479338878773257034e-03
1.392669392073248025e-03
1.342999008232852436e-03
1.310354061586191344e-03
1.208898302206622491e-03
1.131543512372785954e-03
1.100287777880669740e-03
1.057076569747088159e-03
1.037664936692408741e-03
1.003074011179126484e-03
9.589726328793354111e-04
9.017066947188446830e-04
8.538010807051184302e-04
8.304118230651847754e-04
8.047461582227407456e-04
8.007246870679537998e-04
7.568009764770283233e-04
7.365631777916543119e-04
7.285553785659585084e-04
6.899805519557213399e-04
6.754466095052893493e-04
6.441011560664354962e-04
6.212067487941751176e-04
6.008034645727539785e-04
5.940630972755129831e-04
5.392749637225183060e-04
5.262898941690052120e-04
4.894930735718697580e-04
4.705578876870221156e-04
4.402067271969208506e-04
4.287835308064727414e-04
4.007564113598648960e-04
3.974952274337375212e-04
3.842624793120174458e-04
3.680633714961300445e-04
3.560548216169030018e-04
3.374538591727052400e-04
3.334296349509271182e-04
3.140182860822973384e-04
3.060363805521923875e-04
2.743372451235646069e-04
2.687466282326111066e-04
2.633598555183424856e-04
2.373252825755660638e-04
2.364699064590442478e-04
2.283233997009939578e-04
2.205007233669689377e-04
2.113553527641817557e-04
1.960604925597386457e-04
1.867578052622845752e-04
1.744237510096338423e-04
1.708749420100407498e-04
1.640962848876427688e-04
1.521478694630021028e-04
1.457820799230410665e-04
1.435279607363391539e-04
1.329094932932905039e-04
1.298397615082780136e-04
1.219736340099621309e-04
1.197366035056565616e-04
1.127437001386581104e-04
1.086479616741303891e-04
1.064598158078218824e-04
9.901193009352864810e-05
9.714444675171093272e-05
8.483434996322938360e-05
8.417456593844256402e-05
7.503340963200378451e-05
6.349630091045614232e-05
5.565139048804756332e-05
3.887671038831848775e-05
2.698073019261720932e-05
2.541002658001119787e-05
2.066512285371002996e-05
1.690273395829778937e-05
1.529737718674281348e-05
1.527593800683710884e-05
1.522554303804132315e-05
1.455013114480683121e-05
1.351632701431567693e-05
1.249201530689195390e-05
1.113799275007474482e-05
1.003266716918308396e-05
9.684748725668559119e-06
9.479580871365734013e-06
8.227312060511416582e-06
7.868113467835115128e-06
7.769466027890532757e-06
7.377874107287435024e-06
7.298909524417385585e-06
7.216784530316435080e-06
6.874180975387604281e-06
6.562815127544850136e-06
6.490469710348601886e-06
6.426458973009715834e-06
6.085096384992606564e-06
6.024801581201872536e-06
5.859818101074766445e-06
5.724663180858870509e-06
5.632782559987957666e-06
5.464424235690544108e-06
5.374469610412556335e-06
5.290975633648900773e-06
5.275014547052177059e-06
5.148547735163780562e-06
5.137719582930072718e-06
5.119138084701258911e-06
5.082392963398470370e-06
5.054604775585721504e-06
4.909527331596265775e-06
4.806499369238046957e-06
4.734120444860651714e-06
4.611430969369823494e-06
4.535681311190251341e-06
4.503448814247631129e-06
4.450963243620150936e-06
4.357304705101988063e-06
4.333148001458382912e-06
4.268839168327542024e-06
4.202282512042356379e-06
4.200813152318148049e-06
4.193692774197397234e-06
4.149152199502677575e-06
4.129749756111871982e-06
3.858882070122513985e-06
3.850600473213386603e-06
3.814880684716472471e-06
3.806120158874220517e-06
3.656290936269184728e-06
3.527412148367521576e-06
3.368371087031652408e-06
3.344481390310481576e-06
3.307525774720901477e-06
3.292356027593684826e-06
3.138239567395495287e-06
3.038825284060101487e-06
3.018323949153298904e-06
2.786638201723352276e-06
2.738422597183401298e-06
2.636534608525536773e-06
2.625082266547823548e-06
2.616154594740598889e-06
2.603615850554158227e-06
2.570290922578485471e-06
2.538564159581190639e-06
2.466564153004217069e-06
2.433203367946857780e-06
2.374457235594334932e-06
2.300330708997119383e-06
2.155869737587717827e-06
2.155094981856846909e-06
2.120474437212359825e-06
2.101925064107780724e-06
2.041452758106653523e-06
1.968040385813629256e-06
1.873061816247508627e-06
1.731016618907062767e-06
1.664292624909123664e-06
1.616267215533693717e-06
1.609360796991873975e-06
1.557245054653811659e-06
1.342279297104748770e-06
1.324371513251479505e-06
1.150459987581093876e-06
1.134633087584138025e-06
1.037352041065814460e-06
1.016452219236315339e-06
1.008939087683317152e-06
8.221893187783690089e-07
7.968863207903504312e-07
5.363248191598943947e-07


==> data_plots/ND/singular_values_v_dim_y_10.csv <==
1.801313244705560919e+03
8.748299721108095355e+02
6.190069307628720026e+02
5.514169646987074884e+02
3.166589146135091823e+02
1.530107151820791103e+02
1.097660995673020494e+02
7.013888056561810913e+01
3.968893283924381166e+01
2.482646824815715547e+01
2.221703299255177555e+01
1.430920632210643895e+01
1.028184589405723770e+01
6.710877226121057859e+00
5.938472271442372552e+00
4.973568842103044396e+00
3.578472521683571994e+00
3.455868357207788844e+00
2.298262174638781019e+00
1.914252204690666703e+00
1.633113393805347924e+00
1.479828179942075606e+00
1.230280765261626996e+00
1.068870405886865216e+00
1.045119023658864554e+00
7.557002975001414491e-01
6.952894446535642370e-01
6.314526476933051136e-01
5.641444695065261916e-01
4.505183075991821551e-01
4.028084730599997831e-01
3.796447596489830323e-01
3.372414314180550710e-01
3.013329010708728495e-01
2.872854534462715992e-01
2.682927706566792248e-01
2.448199192319665263e-01
2.073303379668044455e-01
2.040316745530554587e-01
1.638959245141660692e-01
1.514386476056830133e-01
1.385552342333008502e-01
1.244779069446689257e-01
1.088033412244824305e-01
1.015971470041666380e-01
9.296296695616022843e-02
8.523950291085709285e-02
7.814063297747231296e-02
7.153918260595638901e-02
6.552881671412078002e-02
6.192435679481192445e-02
5.268949949875095795e-02
4.838397978060846732e-02
4.323989069678073338e-02
4.065444160536591661e-02
3.899003601178983175e-02
3.609760238605414645e-02
2.973465354275382777e-02
2.676015749924767761e-02
2.607000217206906917e-02
2.460360523589821477e-02
2.336391462323186841e-02
2.154704325303702026e-02
2.000335933361498814e-02
1.842711895100065597e-02
1.619468922640182953e-02
1.446685403145816541e-02
1.281500042402256359e-02
1.163122900867745967e-02
1.054564960170030659e-02
1.004792038253328121e-02
9.157645907266443244e-03
8.740041773031819589e-03
8.440638052524750481e-03
7.866993572957777653e-03
7.328083645207765680e-03
6.886805987998058549e-03
6.146527345071063457e-03
5.842575993185336082e-03
5.192403871122478788e-03
5.039538937176952019e-03
4.801742636015743013e-03
4.621842990440707018e-03
4.448321466346996482e-03
4.097691553190755016e-03
3.941319327671512739e-03
3.581383008740830591e-03
3.427597452735883180e-03
3.157551248354425761e-03
3.110038612502447064e-03
2.978194286957744873e-03
2.756472640460729852e-03
2.626985329631112854e-03
2.600192170239074441e-03
2.373458443358047489e-03
2.154711201770838011e-03
1.940466220218033328e-03
1.822993222842733381e-03
1.752560432621338938e-03
1.624598403347845242e-03
1.499684391705350924e-03
1.437581504267487851e-03
1.349641993995068278e-03
1.214164604748903730e-03
1.196363620032498418e-03
1.184663335487985561e-03
1.087859500358136916e-03
1.025441091585918302e-03
9.737899991170453603e-04
9.470803321679952501e-04
8.325229351028982537e-04
8.185593746287817257e-04
7.574071768181902782e-04
7.286254029167197341e-04
7.098799663337323909e-04
6.836254700802937975e-04
6.745662995049954902e-04
5.948657913892431773e-04
5.640312890651544026e-04
5.099505380282534682e-04
4.667404787770871428e-04
4.211607884221060436e-04
3.945734495672959387e-04
2.614095294683308228e-04
2.582950757782315285e-04
1.663368336521048687e-04
1.648794840386920673e-04
1.385880682358163387e-04
1.211916053174192482e-04
9.418778183627329209e-05
7.241113761580692855e-05
6.411447155757229023e-05
3.572007728911699779e-05
2.634440206592392734e-05
2.537230497968748043e-05
2.335612985982060455e-05
1.880280900103825596e-05
1.655807448782096403e-05
1.619780112126284480e-05
1.605207452442023626e-05
1.486217879599452259e-05
1.479358614612948047e-05
1.269335492774448094e-05
1.233715799446267068e-05
1.225169796070699316e-05
1.140126085148419450e-05
1.137841729877033755e-05
1.136368975489131163e-05
1.134722216602201238e-05
1.113173230429112602e-05
9.228926444869271434e-06
8.447860811419157087e-06
8.330043804988097761e-06
7.916123665448673440e-06
7.902918939792334476e-06
7.464119209629970530e-06
7.299540339044568393e-06
6.983701078495796799e-06
6.971120413960208711e-06
6.923001552731518145e-06
6.651539608477787857e-06
6.451792667172729054e-06
6.265843762389205218e-06
6.185136086051387065e-06
5.750308746327109714e-06
5.732761558603738063e-06
5.445765439796510090e-06
5.444349957856455732e-06
5.297033593544632500e-06
5.279085307786503286e-06
5.184659700795421982e-06
5.182787152650332139e-06
4.888773557486604547e-06
4.515522895886419077e-06
4.425633635199095692e-06
4.419031532394602994e-06
4.308636936823520871e-06
4.304666834284409333e-06
4.289808628803130756e-06
4.288924495093774330e-06
4.265826233186970311e-06
4.251272816603925943e-06
4.232344338652533661e-06
4.228022139036009019e-06
4.221031292860979683e-06
4.157848336125265404e-06
4.051425898133276828e-06
3.878943299539775855e-06
3.843680114185837978e-06
3.729630284142580206e-06
3.719574219163340251e-06
3.713224494290766078e-06
3.562677838844344540e-06
3.546395373881052427e-06
3.507478484048789275e-06
3.503192695397872181e-06
3.444313554014245014e-06
3.321331745653788448e-06
3.280406566554613736e-06
3.235212279985910912e-06
3.007530394100872239e-06
2.950883952870523507e-06
2.940534077082621182e-06
2.932358406726119599e-06
2.844505634433045108e-06
2.714372532595948346e-06
2.695910435696981637e-06
2.690331056505796721e-06
2.666934833928578796e-06
2.642900796852059728e-06
2.631813813210575747e-06
2.624123245187292471e-06
2.594524727891740103e-06
2.405196423952161712e-06
2.397533046175538831e-06
2.372965969468915840e-06
2.356975909271875351e-06
2.309684493948872208e-06
2.243714845306295761e-06
2.226628414108878400e-06
2.169734086585585997e-06
2.155175380803163604e-06
2.142153398377781928e-06
2.134911416857442981e-06
1.995007102089370967e-06
1.987524951032830162e-06
1.884650466619842221e-06
1.670044594300915316e-06
1.652232243582296614e-06
1.592447851842242376e-06
1.587199924752554430e-06
1.420507477290919301e-06
1.328553652276134522e-06
1.259009440449985276e-06
9.333525999911274736e-07
7.337942509147250342e-07
6.698586623246858418e-07


==> data_plots/ND/singular_values_v_dim_y_100.csv <==
1.801293395414697898e+03
8.762630428827823152e+02
6.352729871606286451e+02
5.668466307153871639e+02
3.175827305894412120e+02
1.540439211831874218e+02
1.114543496087733416e+02
7.140159452430812337e+01
5.333173542199902784e+01
3.459620674547669239e+01
2.682561315475230401e+01
2.555210351237463939e+01
1.869909847116444368e+01
1.087296224180923332e+01
9.272147480325161339e+00
7.743461748413391632e+00
6.187002523692875400e+00
6.025256427744814403e+00
5.040368112336947704e+00
3.524585663564685500e+00
3.361945231782418109e+00
2.892321530858795509e+00
2.582399802838565517e+00
2.327709991624507868e+00
1.895850277841379938e+00
1.853752982284393891e+00
1.482833361726165089e+00
1.429298372674378204e+00
1.136914329118620115e+00
9.285605935954515111e-01
8.715425035830779432e-01
8.136417368285856488e-01
7.480116412514852264e-01
6.883065660543965514e-01
5.942302713354719046e-01
5.686553237116835913e-01
4.941254456334305267e-01
4.481428467537525440e-01
4.359253572499656171e-01
3.869558475456190694e-01
3.614934793780816280e-01
3.343801928597826545e-01
2.939284021449223294e-01
2.821587335136790387e-01
2.481825662438161273e-01
2.261256245329882342e-01
2.046052116630958373e-01
1.829540379311106191e-01
1.678304369663296269e-01
1.651105598049324441e-01
1.563968075214471343e-01
1.444063016313705261e-01
1.412691455377935723e-01
1.250927868527549891e-01
1.100108963077315732e-01
1.039105137917181731e-01
9.137868620958070065e-02
8.518108589716594237e-02
6.886674290134095489e-02
6.818039671291643844e-02
6.541936087157887436e-02
5.738701992513141337e-02
5.664548245868011173e-02
4.739616588975039541e-02
4.355956731632162210e-02
4.271832394806475419e-02
3.858746045800497126e-02
3.638132542247857204e-02
3.445155908395673011e-02
3.234636852754904646e-02
3.117243651066477911e-02
2.724295098691149886e-02
2.701692943619359716e-02
2.416741092601152469e-02
2.216641969959633196e-02
2.186218773900864762e-02
2.141676344878373772e-02
1.902153340060026149e-02
1.794338038409215227e-02
1.580120856622170555e-02
1.491103731759818411e-02
1.374713531350990788e-02
1.311165597305597764e-02
1.251085379417152428e-02
1.212906932663329086e-02
1.055965882643593139e-02
1.045836813742440259e-02
9.960362442265622077e-03
8.895851445663445142e-03
8.524751301865063011e-03
8.188724363218378641e-03
7.616261614540514868e-03
7.090215491596003894e-03
6.685948687701687848e-03
6.320685411474039235e-03
6.134162423951892984e-03
5.902307266838655204e-03
5.714436120809669381e-03
5.292407319375114737e-03
4.873612198491081467e-03
4.671377720623343978e-03
4.249537294669372516e-03
4.127342604326868052e-03
3.771752591560501282e-03
3.490197571697572099e-03
3.344637119664370991e-03
3.041327717868286002e-03
2.750530824163169730e-03
2.632607648663972278e-03
2.524935120115993827e-03
2.321804968175259810e-03
2.144828847727958676e-03
2.056606207977596835e-03
1.713697945570615867e-03
1.609953614150405783e-03
1.454932718460979222e-03
1.361581908096575312e-03
1.300176683433526461e-03
1.165646267793667883e-03
8.616020393233144023e-04
7.612817371249596407e-04
7.523472034219569034e-04
6.272371297217298842e-04
2.564935276434126307e-04
2.483644537455668858e-04
1.768385555237437492e-04
1.735662669205460210e-04
1.334666405491500435e-04
1.219187167269798159e-04
9.308264989258999383e-05
7.176869393258451194e-05
6.364091504195053001e-05
3.191931263257512561e-05
2.810612936052047964e-05
2.525114472451743758e-05
2.419970342097940965e-05
2.052122530497730028e-05
1.890539163723342907e-05
1.742107889406455137e-05
1.550605820885524375e-05
1.438290245752862383e-05
1.351886207781004031e-05
1.284873223956875813e-05
1.263852021045426084e-05
1.249602333623299445e-05
1.222612411642096220e-05
1.155216710058541051e-05
1.154399648642286351e-05
1.105326618935353776e-05
1.045255987452544801e-05
1.043161686899814700e-05
9.948406731771288161e-06
9.465169597491889992e-06
7.558629156706051331e-06
7.244391798190710042e-06
6.946369464107694605e-06
6.927781436044888486e-06
6.754498574563262082e-06
6.656161221097774438e-06
6.638320190978865375e-06
6.512427812382582111e-06
6.281612209208119229e-06
6.237010657819067066e-06
6.190935750683687483e-06
6.093532731353570628e-06
5.919222731872451970e-06
5.871328132745167064e-06
5.689373297483886331e-06
5.545982059739439606e-06
5.437684249508335367e-06
5.420225552751087562e-06
5.337840799681976122e-06
5.337344179324317884e-06
5.315230006577361538e-06
5.193735846204353201e-06
5.147263514591935671e-06
5.116294834771160966e-06
4.982393444127167890e-06
4.976484433938843997e-06
4.898867097528580095e-06
4.886675419799898984e-06
4.840880477442154491e-06
4.582114653258020885e-06
4.522041762683357116e-06
4.396502993448624561e-06
4.222669870075696374e-06
4.148488498893752489e-06
4.126713279082871389e-06
4.115373041194804400e-06
4.071844745470371502e-06
4.066670499605505091e-06
3.994142981093417958e-06
3.970914375294617238e-06
3.947363376647829242e-06
3.922187921460734281e-06
3.854125135605261253e-06
3.779749591320485503e-06
3.411844905866207062e-06
3.364379497370125005e-06
3.309789938395645470e-06
3.302885733733985797e-06
3.142511083795110732e-06
3.111484115862465740e-06
3.111297739289646011e-06
3.059644153642632750e-06
2.886384041968170554e-06
2.819995148913902679e-06
2.697937959900032843e-06
2.603774961297261208e-06
2.581636723047792033e-06
2.572794717055295538e-06
2.494336092494933678e-06
2.477481585930968836e-06
2.335795646521505295e-06
2.227790757975743321e-06
2.036594793244065526e-06
2.010316710893942368e-06
1.943883023033628976e-06
1.918298744831331936e-06
1.856865644505096180e-06
1.737622424926651420e-06
1.699297868958980711e-06
1.637012552241385926e-06
1.588397649848942111e-06
1.585486001632379807e-06
1.532985717997487961e-06
1.488029606508733511e-06
1.470806972632219940e-06
1.322023371684027149e-06
1.265726288570868946e-06
1.265204281065949924e-06
1.252770386025934704e-06
1.194164014759906976e-06
1.113296695695885396e-06
9.700999727197284901e-07
8.640081281551934340e-07
6.680966804150644951e-07
6.357209246512962271e-07
3.730465370912924234e-07


==> data_plots/REMOVE/conv_test_OG1x_OLD.csv <==
# #RB_lam, #RB_v, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000000e+00,1.000000000000000000e+00,1.537131230965639750e+00,1.610122824004301984e-04,6.935790041483591139e-04
2.000000000000000000e+00,2.000000000000000000e+00,1.537131230965604001e+00,2.338551696664449117e-05,6.935790041483591139e-04
4.000000000000000000e+00,4.000000000000000000e+00,1.537131230967801798e+00,2.640917956787944680e-06,6.935790041483591139e-04
8.000000000000000000e+00,8.000000000000000000e+00,1.537131230970626428e+00,4.616014842292900593e-07,6.935790041483591139e-04
1.600000000000000000e+01,1.600000000000000000e+01,1.537131229751014461e+00,1.084981706348973246e-06,6.935790041483591139e-04
3.200000000000000000e+01,3.200000000000000000e+01,1.537131223500489696e+00,nan,6.935790041483591139e-04
6.400000000000000000e+01,6.400000000000000000e+01,1.537130893895053418e+00,nan,6.935790041483591139e-04


==> data_plots/REMOVE/conv_test_OG3x_OLD.csv <==
# #RB_lam, #RB_v, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000000e+00,3.000000000000000000e+00,8.076539936297050248e-01,7.009718873205728062e-04,6.935790041483591139e-04
2.000000000000000000e+00,6.000000000000000000e+00,2.426235687594646695e-02,3.481644603972483564e-04,6.935790041483591139e-04
4.000000000000000000e+00,1.200000000000000000e+01,2.268611291043524936e-02,2.923688968633276803e-04,6.935790041483591139e-04
8.000000000000000000e+00,2.400000000000000000e+01,1.584389175820306514e-02,3.252971655246230873e-04,6.935790041483591139e-04
1.600000000000000000e+01,4.800000000000000000e+01,1.497014872943590487e-02,3.152061545113474055e-04,6.935790041483591139e-04
3.200000000000000000e+01,9.600000000000000000e+01,1.521488674147702252e-02,1.684444985500865106e-04,6.935790041483591139e-04
6.400000000000000000e+01,1.920000000000000000e+02,1.521096677644334302e-02,2.371554091827630733e-04,6.935790041483591139e-04


==> data_plots/REMOVE/conv_test_SSOG1x_OLD.csv <==
# #RB_l, #RB_v, #RB_v_s, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000000e+00,1.000000000000000000e+00,2.000000000000000000e+00,1.357858604577933725e+00,2.879771547639363438e-02,6.935790041483591139e-04
2.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,1.305157345808327207e+00,3.789286940179946591e-04,6.935790041483591139e-04
4.000000000000000000e+00,4.000000000000000000e+00,8.000000000000000000e+00,7.242383831914882553e-01,7.025354225401228808e-05,6.935790041483591139e-04
8.000000000000000000e+00,8.000000000000000000e+00,1.200000000000000000e+01,1.024858374002262235e-01,6.488724602132257745e-06,6.935790041483591139e-04
1.600000000000000000e+01,1.600000000000000000e+01,3.200000000000000000e+01,2.326715423665800739e-02,4.391097789690513991e-05,6.935790041483591139e-04
3.200000000000000000e+01,3.200000000000000000e+01,5.700000000000000000e+01,1.750603494235440996e-02,2.544936065017706038e-05,6.935790041483591139e-04
6.400000000000000000e+01,6.400000000000000000e+01,1.280000000000000000e+02,1.519943635412929206e-02,3.616813168109346864e-05,6.935790041483591139e-04


==> data_plots/REMOVE/conv_test_SSOG3x_OLD.csv <==
# #RB_l, #RB_v, #RB_v_s, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000000e+00,3.000000000000000000e+00,6.000000000000000000e+00,2.263272741580071856e-01,2.861233957238526124e-02,6.935790041483591139e-04
2.000000000000000000e+00,6.000000000000000000e+00,9.000000000000000000e+00,1.928443078191842061e-02,1.495695944376217211e-03,6.935790041483591139e-04
4.000000000000000000e+00,1.200000000000000000e+01,2.400000000000000000e+01,1.597318877246213520e-02,1.001657999714243227e-03,6.935790041483591139e-04
8.000000000000000000e+00,2.400000000000000000e+01,3.600000000000000000e+01,1.505992736184978698e-02,8.789250238796783099e-04,6.935790041483591139e-04
1.600000000000000000e+01,4.800000000000000000e+01,9.600000000000000000e+01,1.477144022996250590e-02,6.170032751242084373e-04,6.935790041483591139e-04
3.200000000000000000e+01,9.600000000000000000e+01,1.710000000000000000e+02,1.509676268107096493e-02,5.532219762319961825e-04,6.935790041483591139e-04
6.400000000000000000e+01,1.920000000000000000e+02,3.840000000000000000e+02,1.516245431131466558e-02,7.035061806191690451e-04,6.935790041483591139e-04


==> data_plots/switch_ncIC/aver_mz_tt_HFsamples.csv <==
0.000000000000000000e+00,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01,9.194238779040131426e-01
1.000000000000000021e-02,9.251304563073414755e-01,9.251106333861960351e-01,9.251174059205868883e-01,9.251107198281969257e-01,9.251359429983213589e-01,9.251200813958027069e-01,9.251351211653844331e-01,9.251324405610660273e-01,9.251356478351770996e-01,9.251356716374842248e-01,9.250878578013550513e-01,9.251136076991649526e-01,9.250813199227408967e-01,9.251313321289353908e-01,9.251052727785531449e-01,9.251218126600356806e-01,9.251359036968579419e-01,9.251189287032175468e-01,9.251262156146802251e-01,9.251358856113063300e-01
2.000000000000000042e-02,9.284548690356555500e-01,9.284268230563587077e-01,9.284065165518703422e-01,9.283902236653492901e-01,9.283742216333703556e-01,9.283663480231856280e-01,9.284541059923088202e-01,9.284437024033970198e-01,9.284320666792537091e-01,9.284195186727827176e-01,9.282068505544028847e-01,9.283769418641283355e-01,9.283534230221909267e-01,9.284566792522217504e-01,9.283302818268585055e-01,9.284515835665231309e-01,9.283817725916124752e-01,9.284450861778948960e-01,9.284035753976067618e-01,9.283975162371681522e-01
2.999999999999999889e-02,9.310775804119550969e-01,9.309843216737242466e-01,9.310050507717982926e-01,9.308366726023675763e-01,9.309419381176357033e-01,9.309176105961938230e-01,9.310755582507599382e-01,9.310837663512087081e-01,9.310548663494232491e-01,9.309325026333451492e-01,9.304732041336751802e-01,9.306864702336853368e-01,9.309392951897573765e-01,9.311037225006604245e-01,9.309034481954702178e-01,9.310889550168864881e-01,9.310067620699818969e-01,9.311079985239125723e-01,9.309655783961765518e-01,9.310039896771592494e-01
4.000000000000000083e-02,9.333682925195369018e-01,9.333344879569637209e-01,9.333079947404913090e-01,9.330785678467136135e-01,9.332850114297722710e-01,9.331394595656580249e-01,9.333009965007540432e-01,9.333545140325932854e-01,9.333118619547412509e-01,9.329185564541799813e-01,9.321093099787669534e-01,9.321031023930871351e-01,9.333722510010787898e-01,9.333267954975720260e-01,9.330803000519344303e-01,9.333827152243397984e-01,9.331676092079720375e-01,9.334363981410435107e-01,9.330328956589436507e-01,9.332623128508410471e-01
5.000000000000000278e-02,9.353852207059409896e-01,9.354324922515099283e-01,9.353415093957346826e-01,9.351531256124635538e-01,9.352990770691164135e-01,9.353005254648053546e-01,9.353279008252313176e-01,9.354035737796954075e-01,9.351646782342996067e-01,9.347183139912936811e-01,9.329018338257853982e-01,9.324726588854527209e-01,9.357050992171501713e-01,9.352523634228275817e-01,9.349693140883381659e-01,9.354302275625665519e-01,9.351431897091838641e-01,9.355489954802557184e-01,9.351271519732361481e-01,9.354376977464508025e-01
5.999999999999999778e-02,9.372776973300029901e-01,9.375251491231312295e-01,9.374819108287015812e-01,9.373789318540594051e-01,9.372104626267119265e-01,9.372653519339515515e-01,9.371654410856683493e-01,9.372885264656598547e-01,9.368393531582552836e-01,9.363469516188070996e-01,9.327851698866929109e-01,9.319602904815654787e-01,9.377569149138049731e-01,9.370116396291441330e-01,9.366647782873839256e-01,9.372849249269812333e-01,9.368902721700309577e-01,9.374581858632697884e-01,9.369356890384197278e-01,9.375339010585531652e-01
7.000000000000000666e-02,9.388509127573100299e-01,9.395229691849735776e-01,9.392730682596996949e-01,9.393567259188864149e-01,9.391000386534670286e-01,9.391849243894427879e-01,9.386939671996011869e-01,9.391244358651000823e-01,9.385433103563460833e-01,9.373788208047895143e-01,9.320959754080777593e-01,9.315115090542527287e-01,9.395090838150597090e-01,9.385693208172086743e-01,9.385309375008843435e-01,9.391910548688159333e-01,9.385865354096749602e-01,9.393918087473908107e-01,9.385845950575125718e-01,9.394295642128277501e-01
8.000000000000000167e-02,9.397466748801094338e-01,9.413650737493408638e-01,9.410055447605440992e-01,9.411123097764094725e-01,9.407144753623073452e-01,9.410327666249703737e-01,9.401436620496242957e-01,9.408432198580513051e-01,9.398480381448321985e-01,9.380086010511038408e-01,9.311130941978058573e-01,9.296920928136642726e-01,9.409427728572411498e-01,9.398273090115575323e-01,9.406116747208649320e-01,9.410007837656796381e-01,9.399620852525828463e-01,9.411454467472805119e-01,9.403067609881385902e-01,9.412072724404226820e-01
8.999999999999999667e-02,9.406224396358551232e-01,9.430271533665589567e-01,9.425505606979958095e-01,9.427846986956361919e-01,9.423059819877165344e-01,9.426743508794825921e-01,9.412815177687027246e-01,9.424217918074214717e-01,9.408119412883563237e-01,9.387931805346705350e-01,9.306227034250710295e-01,9.278719130692956174e-01,9.421261709909435345e-01,9.412268233949272478e-01,9.424689405855288804e-01,9.429476772156518694e-01,9.413358301816989737e-01,9.428618385007209168e-01,9.420758753834100885e-01,9.428851227037807758e-01
1.000000000000000056e-01,9.411528579236017045e-01,9.445800218365959511e-01,9.437849531731978825e-01,9.443779371205219819e-01,9.436610085933748726e-01,9.443982250938276479e-01,9.423081238453276942e-01,9.441790464455457332e-01,9.415147496785987169e-01,9.393194518263943138e-01,9.304919397842043027e-01,9.247037319654091148e-01,9.431826306617893119e-01,9.424874932831807106e-01,9.440273531746541380e-01,9.447934536507178738e-01,9.425520799509742309e-01,9.444208425967626219e-01,9.435907326193044842e-01,9.444391799548910171e-01
1.100000000000000006e-01,9.417862693191234591e-01,9.457732834408349998e-01,9.450229724468920400e-01,9.460424934113710327e-01,9.449768123437802814e-01,9.461111460376917526e-01,9.430111899862155811e-01,9.457612693107697588e-01,9.423864200940180735e-01,9.400071538293036655e-01,9.292874611845929333e-01,9.221815313967086647e-01,9.442107975394182784e-01,9.437959561210280679e-01,9.451621501356078925e-01,9.464054577561219483e-01,9.438242304091120083e-01,9.458033788054491797e-01,9.451820296311053138e-01,9.458585382343798198e-01
1.199999999999999956e-01,9.427110150859554505e-01,9.466779079619926929e-01,9.465331152816469640e-01,9.477582154926869062e-01,9.460209367389105228e-01,9.476574420167248602e-01,9.437562572503652714e-01,9.470614239505760201e-01,9.439651329402805047e-01,9.402286210292944979e-01,9.288081500325814366e-01,9.195201554696048607e-01,9.452012893996957210e-01,9.452003603046349456e-01,9.460570613807405271e-01,9.477118409688892742e-01,9.454978757623767605e-01,9.472114550272009437e-01,9.468498912229965647e-01,9.470403019417090729e-01
1.300000000000000044e-01,9.436265360045388295e-01,9.476555494939647994e-01,9.476874587879218215e-01,9.494092270729850291e-01,9.467455297505310563e-01,9.491791914563358912e-01,9.444595011228367198e-01,9.480407061786660927e-01,9.456648439295224362e-01,9.398976352212679020e-01,9.262912021614566616e-01,9.169196135942513370e-01,9.457223000604645380e-01,9.462198330804053592e-01,9.464737313363149607e-01,9.488255184050187196e-01,9.468127569448173686e-01,9.482830821732135540e-01,9.484340112135262180e-01,9.479897857418246865e-01
1.400000000000000133e-01,9.441565502221804795e-01,9.484943469425982654e-01,9.490185514054980676e-01,9.508863788611326973e-01,9.478794662027714146e-01,9.505346155846682299e-01,9.450898964645253475e-01,9.489436041561705171e-01,9.475247333666252381e-01,9.408080950591142244e-01,9.248386544513825802e-01,9.167788232577007701e-01,9.467163886034957176e-01,9.476710283439276905e-01,9.469512535836398515e-01,9.499620173341580820e-01,9.484006970079155163e-01,9.492313438088315625e-01,9.498065799262079834e-01,9.485929449141229375e-01
1.499999999999999944e-01,9.447834161174493151e-01,9.500223443754098884e-01,9.500908687684354037e-01,9.523049841670461202e-01,9.488252477406294849e-01,9.518578918259923416e-01,9.462877097418384009e-01,9.494062320371520203e-01,9.491038276154541986e-01,9.416748458574758507e-01,9.225089614443063857e-01,9.174429488342731309e-01,9.478895921088084098e-01,9.486785098260360760e-01,9.468492311913410120e-01,9.509631271168589306e-01,9.505121417995516797e-01,9.500029426036139535e-01,9.508591480752341951e-01,9.493245566990674567e-01
1.600000000000000033e-01,9.453747319998079268e-01,9.509922436808473378e-01,9.512312052310268884e-01,9.537059779137563309e-01,9.500938731518339120e-01,9.531786637266767004e-01,9.472096333840641647e-01,9.506994024891687323e-01,9.506901644115086647e-01,9.423587119731684503e-01,9.199783804721600733e-01,9.183982752028218011e-01,9.502402668256816343e-01,9.499244997826125081e-01,9.468860877061977543e-01,9.516727504007901350e-01,9.524331732874568024e-01,9.507346854746989706e-01,9.519606882573025119e-01,9.499801112316308416e-01
1.700000000000000122e-01,9.455670724614954059e-01,9.527923588103405228e-01,9.520778159470530966e-01,9.550878480077376054e-01,9.509243925517870677e-01,9.543080386517687197e-01,9.471917281888326823e-01,9.517998359502739536e-01,9.527737621224722231e-01,9.437596291775449675e-01,9.163932246661404823e-01,9.207508830721206072e-01,9.526301382473261192e-01,9.512949031037604142e-01,9.470121725885126684e-01,9.523493513169909441e-01,9.539701212112058348e-01,9.516891895007069113e-01,9.529779523179883194e-01,9.505974725173262918e-01
1.799999999999999933e-01,9.460751092491481717e-01,9.542257751440105240e-01,9.527106577400268339e-01,9.563981474454119613e-01,9.521851837325343570e-01,9.551717241906043654e-01,9.474439788940292040e-01,9.527006932842804199e-01,9.543355699056588204e-01,9.465251016569098397e-01,9.128473117315155649e-01,9.219225793153708048e-01,9.545863190856507252e-01,9.524392579230084310e-01,9.468204923212615309e-01,9.531636157599849835e-01,9.553771691058379201e-01,9.523386745754143234e-01,9.539603257584797769e-01,9.514725576586244848e-01
1.900000000000000022e-01,9.459275874140889995e-01,9.552609324185046269e-01,9.530675226503643183e-01,9.577088627646219710e-01,9.535297704852589984e-01,9.560492593379389392e-01,9.470028569964316079e-01,9.531160300016306985e-01,9.555387494540386051e-01,9.488346371549662983e-01,9.098450334776790882e-01,9.234661276789336570e-01,9.565328798455905446e-01,9.530181453698332028e-01,9.465433289155245067e-01,9.534647534993171414e-01,9.568530567454899272e-01,9.529278573938478880e-01,9.545407645022421228e-01,9.523953974634392639e-01
2.000000000000000111e-01,9.452371230314081663e-01,9.566171565738225135e-01,9.529155484695044365e-01,9.589717770697235855e-01,9.550972850890119270e-01,9.570782548083829333e-01,9.469595245544936146e-01,9.530330692278935478e-01,9.565892407150393684e-01,9.504087597284948119e-01,9.070971041412693170e-01,9.229892042031717647e-01,9.579438876624378763e-01,9.537327541289218891e-01,9.464457278820146424e-01,9.535723814999665926e-01,9.581374015123204080e-01,9.526354537542844891e-01,9.547812754263551582e-01,9.534052599796828398e-01
2.099999999999999922e-01,9.452720712967109806e-01,9.580070872725281461e-01,9.532799849972654060e-01,9.601855000328984868e-01,9.565382484596629542e-01,9.580102977420068555e-01,9.469586280028743364e-01,9.527308741425200012e-01,9.575738730156431178e-01,9.523958633378091232e-01,9.028518196761136094e-01,9.227000661554424221e-01,9.589728127758774257e-01,9.545619093667339072e-01,9.465928103305721875e-01,9.528474592785263209e-01,9.593419668436378167e-01,9.521380595849870954e-01,9.537288316848848702e-01,9.542297464257348816e-01
2.200000000000000011e-01,9.447866985251249794e-01,9.591743969691981508e-01,9.540222182275936991e-01,9.613430693287441375e-01,9.581104363302365146e-01,9.586731269962341928e-01,9.476362490593270849e-01,9.534073752800690249e-01,9.585165792117812389e-01,9.543850008810648156e-01,8.981675802874519166e-01,9.213646916280265886e-01,9.599023419838955684e-01,9.551406770540804558e-01,9.470287913284773929e-01,9.515648769639104554e-01,9.603687017160871253e-01,9.523776675681243642e-01,9.522916074246882134e-01,9.549283786200356561e-01
2.300000000000000100e-01,9.434407478372648370e-01,9.601454821023789332e-01,9.540150779132581249e-01,9.625801586135049881e-01,9.591953926836327415e-01,9.590727730829322617e-01,9.489873341465946410e-01,9.545446857256298934e-01,9.596089895300740080e-01,9.557562450184894365e-01,8.919279561471583628e-01,9.188450032708520565e-01,9.604811609500767400e-01,9.555517147270609080e-01,9.473722923502713167e-01,9.500020850992603183e-01,9.611125674994165369e-01,9.525639383616372191e-01,9.507178755755382182e-01,9.557046426835335007e-01
2.399999999999999911e-01,9.416197969390548428e-01,9.610435917532446082e-01,9.543970658755029923e-01,9.637103574549216178e-01,9.603465310782034470e-01,9.596792105306074516e-01,9.499765249665717004e-01,9.555240122869271824e-01,9.607350697608871837e-01,9.568535520625516266e-01,8.857321725314630800e-01,9.157370412502786605e-01,9.607207374686805856e-01,9.562387570005423942e-01,9.469116982458749554e-01,9.479611004663970331e-01,9.618149766051650174e-01,9.525952829148216505e-01,9.493371838843528421e-01,9.566650001252380298e-01
2.500000000000000000e-01,9.402816045491303454e-01,9.615766903988578473e-01,9.540332263805914037e-01,9.648261136773795821e-01,9.615675863325536810e-01,9.604240387389302303e-01,9.508053344904784376e-01,9.562511673792583045e-01,9.617350411221817774e-01,9.577510595188646336e-01,8.778384675979977736e-01,9.131364517468326669e-01,9.607656856425055292e-01,9.570749420013265896e-01,9.459627826460792477e-01,9.468168077800386273e-01,9.626359953109470124e-01,9.530500888454186414e-01,9.479620634240403243e-01,9.574092814589620914e-01
2.600000000000000089e-01,9.389370852701722781e-01,9.618062266995810461e-01,9.533414881158085441e-01,9.658844711854136511e-01,9.626469640684387485e-01,9.602003038055731965e-01,9.511536467767072178e-01,9.561358675347284564e-01,9.625906619280212295e-01,9.586007559449135629e-01,8.693472750659205772e-01,9.098554868696200337e-01,9.603284596703561826e-01,9.581536174520950411e-01,9.453105553485477985e-01,9.450667259221939842e-01,9.634041980493911472e-01,9.541243341944458667e-01,9.461310863176218833e-01,9.581255561601581539e-01
2.700000000000000178e-01,9.373441037155273436e-01,9.618182756202316996e-01,9.533866650220097494e-01,9.669005404135476711e-01,9.636098657123695066e-01,9.600825450272572059e-01,9.510359253815651170e-01,9.562103865844208128e-01,9.632030756364610147e-01,9.592815364260137700e-01,8.573316165538138467e-01,9.065469511885440035e-01,9.593533801936878769e-01,9.590156010825656718e-01,9.428868060980073462e-01,9.430111441311644915e-01,9.640809251502633348e-01,9.545921363332934284e-01,9.430787466462965396e-01,9.584397091087077936e-01
2.800000000000000266e-01,9.356099639493291598e-01,9.611945849004789322e-01,9.520961967984600260e-01,9.678591092576211974e-01,9.646140117967175742e-01,9.595724637209104291e-01,9.508708653140113265e-01,9.565468608976572806e-01,9.634351245317775980e-01,9.598283183855006451e-01,8.469085578212784959e-01,9.017405889441313382e-01,9.579724457898824985e-01,9.599452202224670883e-01,9.405588363974946020e-01,9.423936388897934391e-01,9.645193293544361834e-01,9.534269552709847551e-01,9.385287420575022521e-01,9.588046735521809083e-01
2.899999999999999800e-01,9.334372504818783112e-01,9.605544989755476770e-01,9.516115079755435024e-01,9.688765705454059907e-01,9.654271870574567815e-01,9.593096476977845954e-01,9.506575525469864729e-01,9.555886537573401451e-01,9.634814237800787273e-01,9.603275101621974175e-01,8.384271668057812210e-01,8.970119623673175058e-01,9.560888249409753570e-01,9.611830413820867669e-01,9.377374599116969911e-01,9.408541147528884929e-01,9.646833438037649699e-01,9.521002033937263631e-01,9.336676397036379749e-01,9.590063358962177542e-01
2.999999999999999889e-01,9.312360966324472189e-01,9.597506118553932319e-01,9.519901423179468747e-01,9.698277845125490293e-01,9.660993362308876176e-01,9.589651523931699284e-01,9.503854322006816124e-01,9.536062801678594214e-01,9.635391495804437323e-01,9.607878147731784280e-01,8.296855766848156843e-01,8.915368339985182411e-01,9.540766809962486494e-01,9.620928462393819602e-01,9.337310074480524857e-01,9.380253286210479269e-01,9.647335281810480723e-01,9.515086354067062713e-01,9.294818832956218690e-01,9.590564571334622146e-01
3.099999999999999978e-01,9.275766265471709904e-01,9.587374166866367009e-01,9.530693499544018454e-01,9.707917189642863987e-01,9.665600818091324431e-01,9.583056663800798569e-01,9.498173240315899157e-01,9.518089211042666253e-01,9.635504510648330578e-01,9.612446654393073109e-01,8.207510984134219756e-01,8.858547461572647830e-01,9.513520216035995514e-01,9.628877515547415999e-01,9.285328898509663809e-01,9.353995174633095155e-01,9.648027997159472902e-01,9.506839223283297668e-01,9.248580135670063651e-01,9.594263352021455971e-01
3.200000000000000067e-01,9.233209758869882489e-01,9.584453926370870569e-01,9.535649209722472097e-01,9.716179963704923983e-01,9.668006088493009687e-01,9.569501251372968254e-01,9.488584333648450997e-01,9.492403198990728708e-01,9.633577246188665955e-01,9.615314430142049007e-01,8.116851354707645960e-01,8.796452460068961976e-01,9.480817564210063386e-01,9.635218400731995203e-01,9.238588187704275256e-01,9.319381910897145405e-01,9.651853406925464673e-01,9.487176781332573583e-01,9.216804571624435116e-01,9.593106086054716819e-01
3.300000000000000155e-01,9.183879113646722381e-01,9.573639571963712402e-01,9.529529790010330403e-01,9.724464071387235453e-01,9.669076245327064001e-01,9.553641144066873370e-01,9.483780967570760723e-01,9.473169526436286958e-01,9.628838229116002401e-01,9.614309398332270273e-01,8.018984664355536252e-01,8.722978556225168267e-01,9.441396544109080802e-01,9.639954374569907891e-01,9.189011812355705189e-01,9.283632169321577310e-01,9.650119959843795892e-01,9.458089221386460910e-01,9.196582592032361836e-01,9.591352882300890892e-01
3.400000000000000244e-01,9.130530619086530963e-01,9.558399444103804488e-01,9.518808769110982393e-01,9.731737289248937328e-01,9.669335800390718161e-01,9.545714891425434168e-01,9.474779015209965349e-01,9.457637685669124661e-01,9.622103227197651432e-01,9.615239851431677254e-01,7.905974168627872833e-01,8.656648312625673247e-01,9.393678051628273629e-01,9.644212836561236735e-01,9.140112536499042095e-01,9.249099139078886811e-01,9.643809599904935581e-01,9.417405564234766491e-01,9.158057680634209552e-01,9.590584961722352642e-01
3.500000000000000333e-01,9.057459856506397955e-01,9.541188216459665083e-01,9.502869067593657793e-01,9.737486710236163967e-01,9.674760596796087020e-01,9.527528543077836698e-01,9.463426207805770707e-01,9.436629013932581467e-01,9.612842988068254213e-01,9.609107707482841265e-01,7.774239676873914151e-01,8.581720167159038182e-01,9.348337755808713290e-01,9.646250368260721464e-01,9.082339004003233685e-01,9.238055004886155386e-01,9.629925765827631601e-01,9.375336741396712581e-01,9.107013768602975068e-01,9.590990197448250321e-01
3.599999999999999867e-01,8.986499292405994987e-01,9.521367724810931854e-01,9.486820378219802397e-01,9.744032113221360314e-01,9.681455396701755811e-01,9.513712206474439492e-01,9.450571836954683169e-01,9.422490275340148491e-01,9.601838404700390184e-01,9.602639014091546299e-01,7.635556789154583912e-01,8.506118411107346233e-01,9.310352358166407161e-01,9.646541457618310611e-01,9.012456662150504227e-01,9.220984974502984821e-01,9.611303545138613069e-01,9.338923787394489695e-01,9.024689070705720351e-01,9.589146563714796567e-01
3.699999999999999956e-01,8.928123442823538980e-01,9.495557744748138740e-01,9.456985514841039775e-01,9.750938246686037258e-01,9.684588477845577081e-01,9.503230600423868690e-01,9.434780049626485532e-01,9.413832588443485916e-01,9.583365449244439782e-01,9.585648709334445572e-01,7.480258974711994080e-01,8.414317046719052007e-01,9.276208889332550056e-01,9.639379598780801750e-01,8.954684363614301423e-01,9.203075456870977167e-01,9.580358898221367214e-01,9.291177142806976708e-01,8.937601017978487050e-01,9.583448641907883481e-01
3.800000000000000044e-01,8.874782815879557196e-01,9.457620474965726665e-01,9.423003900251316622e-01,9.758792427086653287e-01,9.685856243723337533e-01,9.483341278627208659e-01,9.411273890207263459e-01,9.401646654749367116e-01,9.561046526790154543e-01,9.579147852904225102e-01,7.318873932084408729e-01,8.313948387366579817e-01,9.238950124696728716e-01,9.625483998960077114e-01,8.864672279301801794e-01,9.179564242703891486e-01,9.563112474461648027e-01,9.238695842657476121e-01,8.842354037391149113e-01,9.575606857430892793e-01
3.900000000000000133e-01,8.805897227328937094e-01,9.410264246245457764e-01,9.390628681352853890e-01,9.764620334464015894e-01,9.685910758928386599e-01,9.463822745359764532e-01,9.381986837490203790e-01,9.393775212528399088e-01,9.542600606772625449e-01,9.589394257305613456e-01,7.143655420852439430e-01,8.206957207072183014e-01,9.200410096304788565e-01,9.619849273956389002e-01,8.761440860844343925e-01,9.152907735129641731e-01,9.538292140251644069e-01,9.176635821755829703e-01,8.764594858572616332e-01,9.563535605099316994e-01
4.000000000000000222e-01,8.742232778010965433e-01,9.359354393378306325e-01,9.357006849008840943e-01,9.772365288278895834e-01,9.686879236230809820e-01,9.451237246146583226e-01,9.348614869846824105e-01,9.380523521097217099e-01,9.517257119396300702e-01,9.597615366192451258e-01,6.974600267657903307e-01,8.098328366136698930e-01,9.143175234577695099e-01,9.616818966173606986e-01,8.682879956527244092e-01,9.119388255389253573e-01,9.524164703635338292e-01,9.113117562008953287e-01,8.660645985608690367e-01,9.547247424863255505e-01
4.100000000000000311e-01,8.671974734536233020e-01,9.302820033141544487e-01,9.319690061145494697e-01,9.777490532025300274e-01,9.687373658708797741e-01,9.428149236544273171e-01,9.309858947132917395e-01,9.370347825967516586e-01,9.488225537900757400e-01,9.597454858577095793e-01,6.798699279870563661e-01,7.971739491183172932e-01,9.092115647561247460e-01,9.612939480898894384e-01,8.598926640805395483e-01,9.081467374367447887e-01,9.503288106778343680e-01,9.050727279482742027e-01,8.558107176650218140e-01,9.530084140834552686e-01
4.199999999999999845e-01,8.591830218088205573e-01,9.238441478111606431e-01,9.285489391744862209e-01,9.780866939404392335e-01,9.686736325138609605e-01,9.401233528567374265e-01,9.264430069535213308e-01,9.359611890303541903e-01,9.453663342013118864e-01,9.606815683057638999e-01,6.601614292496088554e-01,7.846836718561537305e-01,9.030214095519750739e-01,9.595678531637444886e-01,8.489459918735103860e-01,9.041498229194674385e-01,9.469451787584394209e-01,8.972890471382762856e-01,8.427405202313322796e-01,9.510352536445239036e-01
4.299999999999999933e-01,8.513863072278441413e-01,9.171798200504355236e-01,9.242987948733948356e-01,9.787295599042646899e-01,9.683919128214941718e-01,9.364257887135906122e-01,9.217120907803774132e-01,9.348342388700466854e-01,9.427765392687214030e-01,9.610308222982252291e-01,6.396512249968964170e-01,7.709598744613707089e-01,8.962546173711538611e-01,9.584899698518236644e-01,8.353496118969080397e-01,9.000534143513820862e-01,9.438415541595367442e-01,8.898864555782226571e-01,8.294577896192584232e-01,9.486447140492444419e-01
4.400000000000000022e-01,8.439859855418612167e-01,9.098052873979795008e-01,9.190930812179465281e-01,9.792747871971717588e-01,9.681122769196816025e-01,9.318096259177345297e-01,9.174705496905640745e-01,9.333699051785271372e-01,9.412781549746012111e-01,9.609635066709316664e-01,6.184962711880924724e-01,7.559797348363218594e-01,8.897093415140465700e-01,9.572471080418560874e-01,8.200865401432445578e-01,8.953561186159190166e-01,9.406348540120784696e-01,8.825448204475508929e-01,8.158150541316397941e-01,9.456487312563582881e-01
4.500000000000000111e-01,8.350042860473813056e-01,9.014272207220385136e-01,9.137850423648652409e-01,9.798862431694123076e-01,9.682714180542982829e-01,9.253867946694253055e-01,9.120280853047023628e-01,9.316498447024640361e-01,9.384816791273408176e-01,9.618067432174732811e-01,5.962828283484791214e-01,7.420253949106059288e-01,8.832155922387490143e-01,9.575925793149659970e-01,8.043272238602738877e-01,8.898993150273927233e-01,9.381176293861146487e-01,8.734033660313568204e-01,8.016701422919884079e-01,9.421353109653611835e-01
4.600000000000000200e-01,8.245485509623045051e-01,8.928815352568044705e-01,9.088453855597726783e-01,9.803908564230059408e-01,9.686671698271187569e-01,9.184269995994789326e-01,9.064277384102765733e-01,9.297321755125094178e-01,9.354466179966538508e-01,9.625165696301507534e-01,5.732929873694434519e-01,7.279354856306968768e-01,8.764163371305094818e-01,9.566219731980647456e-01,7.906053790376527113e-01,8.837816694950271224e-01,9.339969228869277051e-01,8.654929277244977071e-01,7.869404265140490518e-01,9.382074095439211225e-01
4.700000000000000289e-01,8.138051484099432242e-01,8.845537460827542775e-01,9.030565938493809730e-01,9.808299505954024555e-01,9.688090643666414925e-01,9.127846227249368782e-01,9.002793748078119496e-01,9.275633265036141717e-01,9.327864858760933631e-01,9.619704528627176510e-01,5.513026019344103856e-01,7.116573229822069635e-01,8.694070467662289303e-01,9.543883499811953719e-01,7.774699256123920321e-01,8.763200235380871339e-01,9.290748007410160048e-01,8.582483662880778796e-01,7.720634390005928216e-01,9.339850208759087336e-01
4.799999999999999822e-01,8.027178043367763083e-01,8.750964450807359185e-01,8.977614659993574664e-01,9.813593491585688167e-01,9.688490439752275307e-01,9.042003883870219916e-01,8.933467447048691890e-01,9.251285609008874644e-01,9.296688872469730525e-01,9.613880044141259740e-01,5.285527899755959602e-01,6.939838902110435637e-01,8.612186140610561536e-01,9.514225042589204984e-01,7.635799267217633357e-01,8.683056850240806757e-01,9.250340487033148484e-01,8.502169700720325629e-01,7.565249446260944310e-01,9.294041047178750459e-01
4.899999999999999911e-01,7.904194786696921993e-01,8.649319204105566650e-01,8.922377266505462368e-01,9.818064029822833882e-01,9.689243921126479142e-01,8.964380857715480433e-01,8.858798776059473301e-01,9.228538380181708911e-01,9.266941930645141712e-01,9.608292216425938781e-01,5.034849275065627072e-01,6.751697363384661088e-01,8.533436994482008764e-01,9.484379619286199548e-01,7.482297106021489341e-01,8.597431876955252683e-01,9.199057972825825935e-01,8.418750092384538197e-01,7.433622616850151799e-01,9.241881977873387388e-01
5.000000000000000000e-01,7.768187031082887106e-01,8.540119085291373313e-01,8.857952679614060632e-01,9.821642338383616000e-01,9.688971218091851911e-01,8.881579403063372125e-01,8.776879529966848947e-01,9.204614775298088913e-01,9.230078098663535568e-01,9.609874004371870004e-01,4.777481603350292039e-01,6.551539208442229700e-01,8.463753519427222871e-01,9.455340107649075065e-01,7.296905209772558409e-01,8.503043715471624298e-01,9.150327926656603994e-01,8.320606017362575102e-01,7.288236690346719948e-01,9.180876833648664581e-01
5.100000000000000089e-01,7.648259618249909630e-01,8.429796293410165564e-01,8.773130947676467395e-01,9.824358294763253507e-01,9.689853379625252838e-01,8.798406900037364364e-01,8.692964605736416273e-01,9.180284252237301823e-01,9.195638399162793242e-01,9.604781929997415757e-01,4.509741620976213672e-01,6.345364405233645533e-01,8.380537404266973356e-01,9.422470889664291693e-01,7.101019503474498284e-01,8.395876056801786502e-01,9.087515743275373925e-01,8.219584503565234845e-01,7.107323336832567229e-01,9.116599381964216597e-01
5.200000000000000178e-01,7.518186964401301076e-01,8.308054146030050546e-01,8.667338598141809403e-01,9.825876866667542231e-01,9.689434432152036480e-01,8.713913903032418640e-01,8.608541210094787788e-01,9.154855834772520629e-01,9.146947749559171115e-01,9.628239448601061401e-01,4.231919310981824833e-01,6.150829403653459426e-01,8.293241804201789691e-01,9.401447020658091347e-01,6.918091540635592507e-01,8.274500705761005381e-01,9.028588555999697007e-01,8.097314302427259802e-01,6.907753963275025111e-01,9.047989711379754718e-01
5.300000000000000266e-01,7.378135924011122171e-01,8.180098362848923221e-01,8.573787958423860767e-01,9.827444365691154760e-01,9.692841826084456214e-01,8.610344644738625597e-01,8.521416123084547545e-01,9.129982263879330429e-01,9.091108215458308939e-01,9.665239359549065989e-01,3.952429845829091293e-01,5.941895508385356406e-01,8.201526657667664866e-01,9.379238805182059657e-01,6.718810206434857601e-01,8.141933480347901542e-01,8.941446126649696957e-01,7.960506698214159238e-01,6.742403541109677212e-01,8.970984194313316173e-01
5.400000000000000355e-01,7.232452513056877308e-01,8.046867951750578118e-01,8.458146890708259091e-01,9.827247995092468491e-01,9.694433644693416507e-01,8.499206425503711415e-01,8.425635017494541579e-01,9.096781839281138371e-01,9.032045591119202133e-01,9.698690222845478548e-01,3.670562916099638917e-01,5.713331087787175688e-01,8.094235189554562782e-01,9.366365930152601438e-01,6.518917257651234420e-01,8.003386320249863406e-01,8.857196222979544231e-01,7.821768984997955476e-01,6.562926351053334217e-01,8.889402431738284704e-01
5.500000000000000444e-01,7.084851478771932998e-01,7.902035690774904531e-01,8.339282016788140961e-01,9.822800588816822387e-01,9.697987639996640263e-01,8.393173823047866966e-01,8.323906942933340103e-01,9.060776576558331463e-01,8.971866494288518457e-01,9.722529532371410044e-01,3.379448246838243075e-01,5.463527281883920894e-01,7.971061460104958973e-01,9.351225574355748194e-01,6.312205059837114884e-01,7.857448837475149439e-01,8.775330114047480423e-01,7.658274799176368886e-01,6.349503792837389859e-01,8.800214155792986936e-01
5.600000000000000533e-01,6.928815156425929267e-01,7.748711685811799921e-01,8.203520744769167150e-01,9.813886748457063547e-01,9.699909547792865405e-01,8.268097476707385596e-01,8.214981966855064988e-01,9.024380250713032181e-01,8.908841455354223893e-01,9.752578871202585153e-01,3.085896866901480795e-01,5.208156906301537603e-01,7.840025924830450466e-01,9.332285108494576820e-01,6.091699304590770803e-01,7.703918753648383300e-01,8.663271946238580989e-01,7.496154453459850098e-01,6.110688428345343315e-01,8.713036925969498414e-01
5.700000000000000622e-01,6.767892827650207055e-01,7.586508327651404482e-01,8.043894228781385269e-01,9.804069358040532478e-01,9.704029171605589310e-01,8.139031612020597439e-01,8.097340894214857254e-01,8.989753054147804345e-01,8.843378740739827881e-01,9.765457365141204660e-01,2.780001838360512401e-01,4.955517079430470928e-01,7.700414824069846675e-01,9.299081141055944855e-01,5.880392716540051579e-01,7.541045566917086163e-01,8.559652254890653955e-01,7.355966075338705723e-01,5.857726695616850554e-01,8.621290275155910621e-01
5.799999999999999600e-01,6.597644934804165473e-01,7.415483943159247859e-01,7.879249879995885442e-01,9.789269314201225480e-01,9.704941644609468288e-01,8.002358300782175249e-01,7.972669070018103543e-01,8.953040029152533608e-01,8.781357166813797965e-01,9.777990822467771403e-01,2.461348863514344343e-01,4.696925554644535428e-01,7.548457089432591971e-01,9.274333009710619136e-01,5.666207075629459133e-01,7.370448148738174554e-01,8.448429680667333130e-01,7.220830620648791554e-01,5.611343397813582934e-01,8.521529900489207554e-01
5.899999999999999689e-01,6.404152796475416354e-01,7.236317059685570818e-01,7.710182637163484065e-01,9.773070153975581542e-01,9.703406273609278543e-01,7.847802429518718759e-01,7.846191793093325595e-01,8.914453977507219573e-01,8.705015787913186198e-01,9.776023481475510923e-01,2.146386046788157087e-01,4.422306570677960735e-01,7.385438410584899138e-01,9.229750110190044765e-01,5.439889815372629389e-01,7.190157412375495216e-01,8.355740070733927993e-01,7.073255793327019036e-01,5.337165788570257252e-01,8.416927729364472865e-01
5.999999999999999778e-01,6.199352969868046070e-01,7.049472877000722004e-01,7.545964786527257218e-01,9.759428411380697277e-01,9.699113976605475695e-01,7.685333292535240224e-01,7.712234141092506601e-01,8.870318629643713093e-01,8.620436350782330059e-01,9.778684109076577480e-01,1.825706463860937712e-01,4.154110704926029518e-01,7.212442702299269870e-01,9.168851492780856205e-01,5.195788003172722158e-01,7.000490918246634608e-01,8.229411029073475659e-01,6.900115020364879781e-01,5.068519165518923231e-01,8.307206734303189677e-01
6.099999999999999867e-01,5.972865044844447580e-01,6.854524011035817432e-01,7.387895328889586555e-01,9.737491736263236275e-01,9.693219478663165356e-01,7.515670548053141609e-01,7.566247174369520323e-01,8.825542191882165266e-01,8.528302963985973095e-01,9.783023418882254019e-01,1.495069610312200481e-01,3.875145440604802483e-01,7.026832043137540840e-01,9.105714781858103013e-01,4.950759468401420005e-01,6.805463350547000800e-01,8.089682090297589667e-01,6.711035509874547778e-01,4.776191388184320985e-01,8.187670145905456831e-01
6.199999999999999956e-01,5.724341222853456257e-01,6.651252832826285433e-01,7.231823885872822322e-01,9.724137949173894402e-01,9.688886626361972176e-01,7.339936114491051322e-01,7.411227220170975016e-01,8.781887438572947291e-01,8.432277527031408759e-01,9.781632708400396226e-01,1.159082968067997876e-01,3.581583328136712097e-01,6.833363257747838704e-01,9.041476522493814283e-01,4.696635419797681732e-01,6.602390301010391260e-01,7.943178250300202414e-01,6.511461613044212671e-01,4.461252913115718588e-01,8.057882693094360338e-01
6.300000000000000044e-01,5.474105803169868611e-01,6.440029310899741954e-01,7.060047045152936240e-01,9.721136239945533664e-01,9.685513481984294737e-01,7.150502884591856123e-01,7.247544915961937617e-01,8.740576394732562093e-01,8.329248198595774477e-01,9.769117176401242997e-01,8.312405606650688505e-02,3.285725471362782590e-01,6.632096707982613193e-01,8.963560594330933773e-01,4.428097087882698069e-01,6.388233199239772286e-01,7.797962667718226770e-01,6.306989292270031022e-01,4.155907655790490596e-01,7.919365685379402553e-01
6.400000000000000133e-01,5.216439860221827596e-01,6.220317886409192365e-01,6.869250802324926575e-01,9.723567156482417762e-01,9.683261954735493671e-01,6.943589175943072345e-01,7.076607219610676625e-01,8.692325042466638729e-01,8.220848827715412366e-01,9.748193771882628367e-01,5.085677437015692637e-02,2.987761375574529144e-01,6.419431114898925816e-01,8.882358300306718579e-01,4.146989708143540843e-01,6.163039715957094877e-01,7.656467528569311787e-01,6.084773197247262955e-01,3.850443267587324025e-01,7.773128262031026026e-01
6.500000000000000222e-01,4.949237406385038618e-01,5.992332348347438886e-01,6.673755067358099202e-01,9.716744796684826380e-01,9.681299959145939216e-01,6.714670423428621415e-01,6.896996197721373401e-01,8.637716983723228159e-01,8.111956524110930378e-01,9.722792756854016227e-01,1.809933202992380225e-02,2.669545204447801301e-01,6.195839829801752519e-01,8.803519148416437679e-01,3.878098693770685168e-01,5.928439059762392604e-01,7.530877304602929811e-01,5.863923162134383471e-01,3.553543943634643321e-01,7.619065222984803265e-01
6.600000000000000311e-01,4.682538225762793993e-01,5.756570432841739970e-01,6.457826946129167078e-01,9.709099266749253720e-01,9.671558009342332562e-01,6.456646666998888673e-01,6.708005784346134925e-01,8.575234752373895875e-01,7.991829378850523469e-01,9.688293081003972462e-01,-1.499077197289339254e-02,2.353881122474535681e-01,5.963749765455402807e-01,8.726018192100370996e-01,3.598403860364194351e-01,5.685836420457546225e-01,7.385191981769979597e-01,5.629806629635630832e-01,3.242516881592935607e-01,7.458760439070039050e-01
6.700000000000000400e-01,4.420543453743983053e-01,5.513099299655956909e-01,6.225621582818411381e-01,9.701506857937334249e-01,9.660112627291502774e-01,6.195311424105675036e-01,6.510562595891009607e-01,8.506349691120376200e-01,7.863396457151609065e-01,9.644127075821403716e-01,-4.946214788469017326e-02,2.042965356907362751e-01,5.726327724402396901e-01,8.632177383775969659e-01,3.302162217723798032e-01,5.434146879750486603e-01,7.258396151194734802e-01,5.401834394769485792e-01,2.935361159649376717e-01,7.291936492428232608e-01
6.800000000000000488e-01,4.168167524208472030e-01,5.262588680442473743e-01,6.000214147151525790e-01,9.692278225182540119e-01,9.647116653808907039e-01,5.939784049316112480e-01,6.304773133198807722e-01,8.433227859803125170e-01,7.726608147379986358e-01,9.604148955588326375e-01,-8.469178553903589091e-02,1.701830086150517840e-01,5.480831600903313117e-01,8.537559047156748626e-01,2.991316063715062645e-01,5.177567287187115896e-01,7.119884573363893798e-01,5.177786953433727302e-01,2.625544067887951583e-01,7.118493429743334433e-01
6.900000000000000577e-01,3.900673085314748101e-01,5.004457570342182304e-01,5.781306094418882102e-01,9.683721673739067448e-01,9.632769370473420745e-01,5.676017476877345258e-01,6.089167089649728526e-01,8.355291861541184195e-01,7.590224989134852773e-01,9.549959734590448557e-01,-1.179294695272714716e-01,1.368015147643685814e-01,5.224253895749400023e-01,8.425985541811681356e-01,2.677265229903970090e-01,4.914858678745012144e-01,6.979072027683523860e-01,4.946339978173185936e-01,2.321080776089330944e-01,6.937850127494811225e-01
7.000000000000000666e-01,3.619617338381084792e-01,4.738703842816857081e-01,5.548235392508008568e-01,9.677100840917179925e-01,9.617089644262160064e-01,5.412599274727468712e-01,5.864687622032314085e-01,8.268990920557000024e-01,7.443701324596059266e-01,9.489622666293465736e-01,-1.515957949676092764e-01,1.033554217322322083e-01,4.958035212675244163e-01,8.305107649055882835e-01,2.364185283747594624e-01,4.645037919862531339e-01,6.837417737328673750e-01,4.703910450090857398e-01,2.002884485405011239e-01,6.749631132571149994e-01
7.099999999999999645e-01,3.347641795032615386e-01,4.466167421862658471e-01,5.303825696321583516e-01,9.663626858643091788e-01,9.600811020606110358e-01,5.147877182869353696e-01,5.632401661429001782e-01,8.174552819778471147e-01,7.287977236380057677e-01,9.413612390756700421e-01,-1.844770528101025153e-01,6.947775296535049772e-02,4.682346478238960663e-01,8.152881385946834092e-01,2.036255671668457390e-01,4.370125140039010092e-01,6.675818791528479457e-01,4.454657166760150888e-01,1.664931616415739890e-01,6.554108891371295265e-01
7.199999999999999734e-01,3.059169694174642684e-01,4.187109558800825027e-01,5.061900526875452444e-01,9.645825565986314576e-01,9.582491294876711585e-01,4.884570912392611763e-01,5.392814030609004439e-01,8.069290271206760456e-01,7.121306518428059951e-01,9.336081540260772194e-01,-2.174086027523720877e-01,3.563912578381866342e-02,4.395546948011080368e-01,7.987409119176959171e-01,1.716336231441965010e-01,4.090834971482121829e-01,6.500952343502690578e-01,4.191953637596356197e-01,1.329039451580867892e-01,6.350757085127284318e-01
7.299999999999999822e-01,2.764368187782650366e-01,3.901115571254675229e-01,4.814103965097945581e-01,9.628631330163638369e-01,9.562595348032907339e-01,4.632516939768136499e-01,5.144557631789544727e-01,7.954044758716035668e-01,6.944466479171630402e-01,9.268609400667803255e-01,-2.495845932584607185e-01,-4.431279402312639682e-04,4.104498741212752599e-01,7.795111489394245252e-01,1.384528360879357933e-01,3.806317911783803076e-01,6.320202933506062770e-01,3.905619368657657353e-01,9.964436382172578432e-02,6.137205887686996153e-01
7.399999999999999911e-01,2.474278128252367093e-01,3.608079745040319031e-01,4.548103960849886329e-01,9.610548375998361204e-01,9.540922212679100456e-01,4.373107816204789833e-01,4.890057670203359907e-01,7.821666845102391852e-01,6.758820991204309570e-01,9.219725397640398112e-01,-2.810667861911873566e-01,-3.577176908705175656e-02,3.809256877432358190e-01,7.622933625468271135e-01,1.056198353180415189e-01,3.516106391699056477e-01,6.130287390630762001e-01,3.620283664443341709e-01,6.766547326650702854e-02,5.917930188206028674e-01
7.500000000000000000e-01,2.179790313753165731e-01,3.308954362853808728e-01,4.268841155492955064e-01,9.591088482739205112e-01,9.517353523910538904e-01,4.097202043881408295e-01,4.630730952180350801e-01,7.688299404026771589e-01,6.565308684327405553e-01,9.173584460563204424e-01,-3.124393750891977239e-01,-6.944649551210597960e-02,3.509077068320071713e-01,7.463113440487006978e-01,7.238064357741220978e-02,3.219222562271926713e-01,5.938614223778936330e-01,3.329199411644805928e-01,3.677012137272604730e-02,5.693115966645173609e-01
7.600000000000000089e-01,1.881044386061361262e-01,3.003056343543800688e-01,3.994554904577155563e-01,9.570427102867945512e-01,9.492124146019483844e-01,3.804022410400421661e-01,4.360690584326426533e-01,7.532167723752711819e-01,6.369375334352505025e-01,9.140874034167468798e-01,-3.423101137180190046e-01,-1.032627820795747192e-01,3.200853471174420206e-01,7.298220143172495789e-01,4.056263485869923691e-02,2.915764179387913546e-01,5.735370659895783207e-01,3.029490291932742108e-01,5.831960555863336011e-03,5.458375203467106251e-01
7.700000000000000178e-01,1.566480136379163612e-01,2.691297869877310456e-01,3.733940377341105621e-01,9.549667756792515894e-01,9.466477241828330502e-01,3.504149557744111743e-01,4.087098222613206877e-01,7.372198777200157371e-01,6.172167211680844590e-01,9.111385735212551573e-01,-3.722845241204246758e-01,-1.366118685472390293e-01,2.893591443676773456e-01,7.113842578487961088e-01,8.554077641927138390e-03,2.606045499218687667e-01,5.522737751409922957e-01,2.729954913767312363e-01,-2.530673450168323402e-02,5.224731803262274710e-01
7.800000000000000266e-01,1.263705438552470417e-01,2.375044497094917495e-01,3.473690416811489601e-01,9.529143335352234789e-01,9.438439310878952160e-01,3.193385569356121945e-01,3.805844992968447915e-01,7.197507247528831531e-01,5.968476991157282141e-01,9.070672010668147101e-01,-4.022170173621378853e-01,-1.685357758061278299e-01,2.579245664912341307e-01,6.940386209556895780e-01,-2.278782293876485329e-02,2.287013401774133370e-01,5.299846090503990137e-01,2.445754491792359042e-01,-5.619630258126805805e-02,4.987027123216704050e-01
7.900000000000000355e-01,9.546905136634760425e-02,2.053020190288760982e-01,3.189303278707627531e-01,9.509458317180737863e-01,9.407711142812964500e-01,2.884368939311158786e-01,3.519931995386884616e-01,7.005954937967149299e-01,5.756856918533382883e-01,9.024337867903680088e-01,-4.305225229688524613e-01,-2.003626141410042583e-01,2.253348107141736612e-01,6.748218974282568228e-01,-5.466030321717001150e-02,1.965908083634196057e-01,5.060354131873179284e-01,2.143921898037338125e-01,-8.728017527249655461e-02,4.729715920568913767e-01
8.000000000000000444e-01,6.292623890170784273e-02,1.730767988915941913e-01,2.883881962043809422e-01,9.486874786229340106e-01,9.374836104400812165e-01,2.559662475260498504e-01,3.224244466307753521e-01,6.800886861987300858e-01,5.532981246562681532e-01,8.959311130829318293e-01,-4.587921652151207841e-01,-2.321662771347695053e-01,1.927502430044865100e-01,6.564284668256655797e-01,-8.705828347632073305e-02,1.641471000946203851e-01,4.808870937800929224e-01,1.844028326787441330e-01,-1.184873042568085760e-01,4.471056909691461523e-01
8.100000000000000533e-01,2.925048756206103870e-02,1.399863895022963045e-01,2.573757111796432517e-01,9.466380832008248758e-01,9.340047454593694010e-01,2.230435544309121165e-01,2.912418948207196601e-01,6.596365708377420756e-01,5.297920862900477035e-01,8.885656071561314207e-01,-4.852572548684654929e-01,-2.632062005449868902e-01,1.598268067165034834e-01,6.359607517032026536e-01,-1.212865290916885774e-01,1.312819064299185767e-01,4.529438458229776976e-01,1.555201729684093370e-01,-1.502772726840861384e-01,4.193902686998676743e-01
8.200000000000000622e-01,-3.770432907655005619e-03,1.067676337859311958e-01,2.263199351576524465e-01,9.447603303185249102e-01,9.303366135952136906e-01,1.909331595884155852e-01,2.594170674037794555e-01,6.392951627116392199e-01,5.052574427865288431e-01,8.790260569780135036e-01,-5.115919822276389084e-01,-2.951243410088579266e-01,1.262545385947261012e-01,6.116112793218010379e-01,-1.543210857010016701e-01,9.819122842512918725e-02,4.245755911707665975e-01,1.264455257461563620e-01,-1.826612920568830012e-01,3.921903042782879378e-01
8.300000000000000711e-01,-3.579383455674331471e-02,7.375599199001521555e-02,1.948779774390369535e-01,9.426602509763959414e-01,9.263969375480275437e-01,1.592417602070075044e-01,2.274458749462308638e-01,6.202474688946834069e-01,4.797874569883874285e-01,8.664069714256131816e-01,-5.374222969755114709e-01,-3.258522621801264174e-01,9.339720753128256947e-02,5.865158203435754114e-01,-1.867422669373243471e-01,6.479400321727479817e-02,3.956203530203922236e-01,9.630152951971109043e-02,-2.148870921303940584e-01,3.638873942298059827e-01
8.399999999999999689e-01,-6.906280308656113920e-02,4.023104963980504017e-02,1.627897552629254674e-01,9.403800487288791476e-01,9.221996398936194161e-01,1.272295861454362520e-01,1.950462842673233999e-01,6.005813023829136288e-01,4.536859517544646891e-01,8.514205322593160208e-01,-5.623995167089764768e-01,-3.556981901181830441e-01,6.079376802426063320e-02,5.615126817646596269e-01,-2.191576282500591333e-01,3.122384867821119403e-02,3.672726204420697083e-01,6.486033285290956907e-02,-2.467979310031979956e-01,3.356021369294997503e-01
8.499999999999999778e-01,-1.024447001505228022e-01,6.823130309234023971e-03,1.301460727784517768e-01,9.381050843441213205e-01,9.177855257099563069e-01,9.382255310803969128e-02,1.629309394980022752e-01,5.795974619347873391e-01,4.272703190383679850e-01,8.344598005750675229e-01,-5.855496523305999679e-01,-3.861456692321040829e-01,2.764046206832708463e-02,5.337793222357354317e-01,-2.519678208876880987e-01,-2.557581322898512359e-03,3.390958681118589335e-01,3.311464108383303795e-02,-2.779216399523057324e-01,3.065180020779514347e-01
8.599999999999999867e-01,-1.363402448721703908e-01,-2.617614650587836780e-02,9.669230951889637438e-02,9.358552794033944133e-01,9.131531978295456264e-01,5.950403388429588436e-02,1.298346623512359743e-01,5.560428414956845034e-01,4.003548114105309197e-01,8.180511814871548326e-01,-6.097646258434220590e-01,-4.163629792383574113e-01,-5.276611759227327336e-03,5.059737689174724773e-01,-2.841310880709422837e-01,-3.600027253735221811e-02,3.096776013615390455e-01,1.748427476356162729e-03,-3.091356728431661205e-01,2.759714113365270283e-01
8.699999999999999956e-01,-1.691393399348041227e-01,-5.919796829710481656e-02,6.274953122210950862e-02,9.334345959511506363e-01,9.082824879751050240e-01,2.519595506201375082e-02,9.697535770409804190e-02,5.306549466319577801e-01,3.729273725607662460e-01,8.025387313573658643e-01,-6.331136638376744230e-01,-4.462867227965989225e-01,-3.928232369469143725e-02,4.750623028515853497e-01,-3.148501943543694503e-01,-6.959921446558962888e-02,2.789339236284116841e-01,-2.824537296239897077e-02,-3.401635741874420860e-01,2.446872444373835997e-01
8.800000000000000044e-01,-2.009319011486669915e-01,-9.284537191606233308e-02,2.911254379217529872e-02,9.308340205183016636e-01,9.029795246714695800e-01,-8.456883341271224930e-03,6.327172549611710661e-02,5.054483551267637820e-01,3.449610146669899735e-01,7.858337205718167739e-01,-6.561877970453439124e-01,-4.750542204348074393e-01,-7.336959213612931352e-02,4.445646976305477893e-01,-3.454272891600658757e-01,-1.032133163265128994e-01,2.481831111289805880e-01,-5.909863037728785989e-02,-3.706994732758481792e-01,2.127876308692678298e-01
8.900000000000000133e-01,-2.334174794752814919e-01,-1.254272025556906756e-01,-5.602685992896414002e-03,9.281975431654806430e-01,8.972624621794461630e-01,-4.253325740699664265e-02,2.973945250108691110e-02,4.802727733704145741e-01,3.161060322148200319e-01,7.674326446276142910e-01,-6.792797224067783635e-01,-5.037399800983436426e-01,-1.068573397532792124e-01,4.132926410581368448e-01,-3.756510057175929118e-01,-1.368032719669975139e-01,2.163855803130282918e-01,-9.110939519065765213e-02,-4.000564096052459662e-01,1.798340911825771216e-01
9.000000000000000222e-01,-2.644884854741494373e-01,-1.575795218388057473e-01,-4.078318379585599285e-02,9.254836610994797708e-01,8.910429759262523675e-01,-7.571343919699206892e-02,-4.582201133041678524e-03,4.554701973425810957e-01,2.865479619318573312e-01,7.496422820382780960e-01,-7.009521825361950675e-01,-5.313443970640973069e-01,-1.404904529425585746e-01,3.817477303035981540e-01,-4.052416252438169053e-01,-1.700049769769519381e-01,1.841456146421280859e-01,-1.225064556505440216e-01,-4.290923397908777415e-01,1.468288201879129617e-01
9.100000000000000311e-01,-2.949589525557418934e-01,-1.902458596580244576e-01,-7.520547335723246074e-02,9.221907286354392719e-01,8.846254804978448405e-01,-1.090345106929384439e-01,-3.897074667686167143e-02,4.303751994693744143e-01,2.564115117053397119e-01,7.313749182865314502e-01,-7.217888367797409277e-01,-5.580195905294575986e-01,-1.733574431679534567e-01,3.504263465171709169e-01,-4.350616253169849457e-01,-2.032260332730706220e-01,1.527874003655978752e-01,-1.534450559763818334e-01,-4.575322938908062409e-01,1.123145380329518550e-01
9.200000000000000400e-01,-3.254689191898336165e-01,-2.232041232934715846e-01,-1.081687913077131608e-01,9.189108664291061324e-01,8.778724720545031390e-01,-1.421534499529375495e-01,-7.294852963427689296e-02,4.047359756805444797e-01,2.255810056463911917e-01,7.111451018675158942e-01,-7.404974331187591519e-01,-5.842201013631900253e-01,-2.062625592919454798e-01,3.187207676402823431e-01,-4.634026713468012426e-01,-2.362131771193703156e-01,1.211212115180778787e-01,-1.831369479695134916e-01,-4.853132315520157780e-01,7.847413694170668474e-02
9.300000000000000488e-01,-3.563923008908481127e-01,-2.546408436107939210e-01,-1.406250575302375461e-01,9.145545705517884594e-01,8.705635876254540495e-01,-1.746504251388674434e-01,-1.065528319085511794e-01,3.767226641339584403e-01,1.942058971603276007e-01,6.874390292815496517e-01,-7.583856668665515111e-01,-6.099744972244121044e-01,-2.380078039317099770e-01,2.876555950826009123e-01,-4.916100974197983864e-01,-2.683821805417210826e-01,9.027190938754878213e-02,-2.118871527873731897e-01,-5.126275358231443535e-01,4.428898669118749160e-02
9.400000000000000577e-01,-3.855600368833960179e-01,-2.858314235499974654e-01,-1.738826163252427948e-01,9.094455989912081373e-01,8.625744493001915592e-01,-2.069405201186432508e-01,-1.405210830620054752e-01,3.458672378537063219e-01,1.622410254156597398e-01,6.630370351643884996e-01,-7.768552384557019241e-01,-6.346007470384024129e-01,-2.702078367715237128e-01,2.570989408894259753e-01,-5.188561409609692143e-01,-3.002538190252637129e-01,5.885294160914014000e-02,-2.409654667722481713e-01,-5.385417023557477201e-01,1.119704940188879193e-02
9.500000000000000666e-01,-4.126498747262221101e-01,-3.153195887788505791e-01,-2.061929010440264887e-01,9.040847604456265785e-01,8.541820459540228061e-01,-2.394010136004098843e-01,-1.746360205693592293e-01,3.140604869776483232e-01,1.297296460132064677e-01,6.371349799319281360e-01,-7.942630564373330815e-01,-6.586106592859185538e-01,-3.028710508043677696e-01,2.260360867624983672e-01,-5.458584320617964059e-01,-3.313938393366908097e-01,2.742224524317720541e-02,-2.702435928523771458e-01,-5.630441123400067305e-01,-2.180282671212267417e-02
9.599999999999999645e-01,-4.401258304091526519e-01,-3.448918212080688273e-01,-2.381293632131907534e-01,8.983343294883424646e-01,8.452324522574475862e-01,-2.701228975671726706e-01,-2.085909137485471299e-01,2.812205358295082336e-01,9.681392698151097820e-02,6.132826204874438636e-01,-8.112479484716650369e-01,-6.812710106107039421e-01,-3.354233388057656917e-01,1.939240301177685977e-01,-5.706932947022942404e-01,-3.628437313955182320e-01,-2.616940713524091699e-03,-2.994784017853630576e-01,-5.870268900367393572e-01,-5.425973115046070494e-02
9.699999999999999734e-01,-4.666936324865628705e-01,-3.734805675697720484e-01,-2.691639940927097463e-01,8.917574215600293508e-01,8.357364193761700477e-01,-3.010349991149002258e-01,-2.422175666859379406e-01,2.486883759870822386e-01,6.354286936511638340e-02,5.893757129775188952e-01,-8.274275333576114333e-01,-7.034168369600417581e-01,-3.687732187860254807e-01,1.629800900240047368e-01,-5.947973770493397705e-01,-3.933349855727037991e-01,-3.306777383251938845e-02,-3.286933585647199840e-01,-6.103081516675613605e-01,-8.739106154449693964e-02
9.799999999999999822e-01,-4.910941139003277001e-01,-4.019465009615083573e-01,-3.010943955986409848e-01,8.845748564952499171e-01,8.257240360603772533e-01,-3.316701006041123390e-01,-2.754497983225907554e-01,2.169681424287639993e-01,3.002246513237553580e-02,5.634507867291205230e-01,-8.426568440625438194e-01,-7.244185697065728124e-01,-4.006149767660134309e-01,1.322299988152949302e-01,-6.181847780030417239e-01,-4.227390743280173835e-01,-6.462171491803558876e-02,-3.569773083552391646e-01,-6.327693402317506877e-01,-1.199378914532234081e-01
9.899999999999999911e-01,-5.154730591803945439e-01,-4.296544587582324382e-01,-3.332122489949370658e-01,8.772940154372547150e-01,8.151457835465721891e-01,-3.617654998335895211e-01,-3.079656516247895603e-01,1.846721033099197606e-01,-3.844043953184223504e-03,5.368956406280904758e-01,-8.569338947376545779e-01,-7.450942421684751960e-01,-4.320023183094203190e-01,1.017197919424367297e-01,-6.399386749902352678e-01,-4.521547299142811283e-01,-9.681141103674689719e-02,-3.851259051187093108e-01,-6.546077724993443203e-01,-1.540262099458772904e-01
1.000000000000000000e+00,-5.388202504971608686e-01,-4.561732246246184563e-01,-3.644803105703975366e-01,8.700844644746525969e-01,8.040280778001634987e-01,-3.907735428400580524e-01,-3.397182025582729525e-01,1.516059816641797398e-01,-3.756850600004491003e-02,5.100282780178886366e-01,-8.701935338714087420e-01,-7.644881033632195955e-01,-4.622000268574882331e-01,7.104210052103389350e-02,-6.617588392055168134e-01,-4.810336741637065705e-01,-1.277001861354832013e-01,-4.137706389940562501e-01,-6.756245927233494042e-01,-1.876918399668036919e-01


==> data_plots/switch_ncIC/conv_full_norm_POD.csv <==
# ttrunc_tol_rbs, #RB_l, #RB_v, #RB_v_s, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000056e-01,1.000000000000000000e+00,8.000000000000000000e+00,1.000000000000000000e+01,8.033099999999999685e-01
1.000000000000000021e-02,3.000000000000000000e+00,2.000000000000000000e+01,3.200000000000000000e+01,8.745100000000000096e-02
1.000000000000000021e-03,6.000000000000000000e+00,3.900000000000000000e+01,7.500000000000000000e+01,1.167200000000000008e-02
1.000000000000000048e-04,1.300000000000000000e+01,6.200000000000000000e+01,1.110000000000000000e+02,3.769900000000000074e-03
1.000000000000000082e-05,2.700000000000000000e+01,9.400000000000000000e+01,1.750000000000000000e+02,2.769000000000000194e-03


==> data_plots/switch_ncIC/conv_full_norm_SG.csv <==
# nn_sg, dim_sg, nn_rb_m, err
1.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+01,1.421272656897885733e+00
3.000000000000000000e+00,1.000000000000000000e+00,7.000000000000000000e+01,1.223562555518881156e+00
5.000000000000000000e+00,2.000000000000000000e+00,7.000000000000000000e+01,1.198718891064700420e+00
1.300000000000000000e+01,4.000000000000000000e+00,7.000000000000000000e+01,6.067935843333253088e-01
2.900000000000000000e+01,8.000000000000000000e+00,7.000000000000000000e+01,7.552427590307444483e-01
3.300000000000000000e+01,8.000000000000000000e+00,7.000000000000000000e+01,8.443587425212825126e-01
7.300000000000000000e+01,1.600000000000000000e+01,7.000000000000000000e+01,7.756069222999023571e-01
1.770000000000000000e+02,3.200000000000000000e+01,7.000000000000000000e+01,8.569454735923801580e-01


==> data_plots/switch_ncIC/conv_test_PODTPS_DT_1e-3.csv <==
# ttrunc_tol_rbs, #RB_l, #RB_v, #RB_v_s, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000056e-01,1.000000000000000000e+00,8.000000000000000000e+00,1.000000000000000000e+01,8.033092612760248663e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,3.000000000000000000e+00,2.000000000000000000e+01,3.200000000000000000e+01,8.745113770421793220e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,6.000000000000000000e+00,3.900000000000000000e+01,7.500000000000000000e+01,1.167235756705739882e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000048e-04,1.300000000000000000e+01,6.200000000000000000e+01,1.110000000000000000e+02,3.769899252520496000e-03,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000082e-05,2.700000000000000000e+01,9.400000000000000000e+01,1.750000000000000000e+02,2.769021279277567634e-03,0.000000000000000000e+00,0.000000000000000000e+00


==> data_plots/switch_ncIC/conv_test_PODTPS_DT_5e-3.csv <==
# ttrunc_tol_rbs, #RB_l, #RB_v, #RB_v_s, err_conv_test, inf_sup_c, inf_sup_HF
1.000000000000000056e-01,1.000000000000000000e+00,8.000000000000000000e+00,1.000000000000000000e+01,7.968805508523977288e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,3.000000000000000000e+00,2.000000000000000000e+01,3.200000000000000000e+01,8.794673420534596109e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,6.000000000000000000e+00,3.900000000000000000e+01,7.500000000000000000e+01,2.992873910121697859e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000048e-04,1.300000000000000000e+01,6.200000000000000000e+01,1.110000000000000000e+02,2.823274208223226778e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000082e-05,2.700000000000000000e+01,9.400000000000000000e+01,1.750000000000000000e+02,2.841015061329682512e-02,0.000000000000000000e+00,0.000000000000000000e+00


==> data_plots/switch_ncIC/dirichlet_energy_tt_HFsamples.csv <==
0.000000000000000000e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00,1.325045985473404908e+00
1.000000000000000021e-02,1.202964688858045639e+00,1.205539588741451285e+00,1.204393849514015846e+00,1.205527520979581491e+00,1.204575083902649890e+00,1.203987594767745195e+00,1.203519720145017180e+00,1.202995423901088046e+00,1.203887891146856903e+00,1.203909709217497515e+00,1.210104045455788091e+00,1.205017612012975858e+00,1.211514116370987493e+00,1.202958865794995003e+00,1.206540123295535949e+00,1.203749460793047232e+00,1.204712407097451088e+00,1.204158898702937908e+00,1.203233586756259577e+00,1.204869467277712269e+00
2.000000000000000042e-02,1.161550991952440270e+00,1.164120039342553703e+00,1.165601887389778879e+00,1.167050053578397861e+00,1.175814112189229377e+00,1.170957410199896298e+00,1.162214128193415741e+00,1.164486803760408140e+00,1.165733632681184462e+00,1.168244095647970049e+00,1.185197158027261777e+00,1.168481630622917100e+00,1.171273100647942655e+00,1.161516419150671720e+00,1.172955839084288243e+00,1.161992101439826897e+00,1.173781171901466358e+00,1.162486979890479777e+00,1.167635913441073869e+00,1.170464272813594109e+00
2.999999999999999889e-02,1.137279919299162501e+00,1.143499800321485793e+00,1.140831843281179259e+00,1.155671727686928829e+00,1.148779621784102645e+00,1.147785876972584385e+00,1.137537718189551850e+00,1.136879491628787875e+00,1.138540223055526379e+00,1.150625258083001423e+00,1.179202016455674684e+00,1.171886438963402943e+00,1.146237063420860292e+00,1.137491153941169619e+00,1.147763470273688746e+00,1.135422797764914948e+00,1.143472989595776257e+00,1.134861787153476964e+00,1.144965139465529136e+00,1.142714046991746946e+00
4.000000000000000083e-02,1.117345329365216244e+00,1.119043444101717855e+00,1.119632238227926901e+00,1.133942419566402515e+00,1.123503816722588589e+00,1.130114879310571530e+00,1.125460727130137339e+00,1.118863484735312941e+00,1.121121111576162344e+00,1.152862838463997619e+00,1.193389278864324110e+00,1.211420729290983100e+00,1.119341234121884909e+00,1.128261537259515057e+00,1.133330274496683776e+00,1.115912832840277424e+00,1.132264751748921938e+00,1.113461069970006045e+00,1.140812078425854192e+00,1.123742006477074229e+00
5.000000000000000278e-02,1.106546359102014376e+00,1.101687053181720222e+00,1.106063139103026449e+00,1.115557039899591540e+00,1.110873227863000023e+00,1.107854639386355311e+00,1.110278614452668622e+00,1.104379672612645358e+00,1.127278239010053307e+00,1.145804116016819973e+00,1.242792884843726187e+00,1.285851243269845234e+00,1.099201481663049318e+00,1.121308126593418608e+00,1.126089456147555179e+00,1.102785384680523117e+00,1.119378204838251012e+00,1.095730491644003601e+00,1.118084808049003342e+00,1.101510317984806475e+00
5.999999999999999778e-02,1.093152332947203709e+00,1.081092310116362309e+00,1.082482799399460127e+00,1.088699026927132385e+00,1.096240364123687527e+00,1.091457967435401688e+00,1.100400105268299011e+00,1.092346796713278057e+00,1.123465664149976062e+00,1.141477504934849785e+00,1.317229848794279068e+00,1.367994938961559104e+00,1.086373804168300206e+00,1.113576194156256305e+00,1.121328582603289492e+00,1.093529450512106704e+00,1.113805172438318669e+00,1.086871855009805543e+00,1.108775472527565586e+00,1.081497104249460106e+00
7.000000000000000666e-02,1.096824163247160699e+00,1.064795998662652954e+00,1.071685271244469551e+00,1.069386881151770385e+00,1.078152003797206104e+00,1.073305001769572220e+00,1.106235832594677948e+00,1.076967856480834929e+00,1.109331862161007320e+00,1.170925841748673646e+00,1.387205280604396407e+00,1.409495491154782343e+00,1.095464649252795963e+00,1.112228754018753651e+00,1.100539512604390202e+00,1.073531229890373639e+00,1.103203650004188185e+00,1.065904248564878198e+00,1.102209498259851150e+00,1.064555266792162946e+00
8.000000000000000167e-02,1.143605718695722695e+00,1.053700341539586471e+00,1.058772688417266350e+00,1.055758323107175878e+00,1.073118116853437609e+00,1.055703063768906214e+00,1.104412510113241375e+00,1.064661369224584542e+00,1.118514067875612694e+00,1.208112863376328505e+00,1.445584334309689467e+00,1.504898000668486446e+00,1.103748751577067422e+00,1.123659787367596419e+00,1.071782048496243256e+00,1.057039182975108016e+00,1.108713959260346549e+00,1.053270527930580736e+00,1.086212099250653651e+00,1.050988960565585550e+00
8.999999999999999667e-02,1.157706298619127105e+00,1.048960129325327451e+00,1.053763022708267494e+00,1.042946679922976294e+00,1.062373606328702369e+00,1.044887510535345454e+00,1.117769566469642539e+00,1.056522279660917496e+00,1.140176465833804276e+00,1.217928914251493966e+00,1.466511638475435975e+00,1.566483895431093565e+00,1.116091885878642165e+00,1.115062916780647395e+00,1.051347626009609737e+00,1.036120701196870053e+00,1.104746944493420591e+00,1.038422591323165278e+00,1.066500812783453878e+00,1.039453817787400869e+00
1.000000000000000056e-01,1.185619886887912200e+00,1.040203443089672275e+00,1.064809329964439444e+00,1.030968145400733116e+00,1.063256637210141742e+00,1.026601171678577895e+00,1.127244580079898917e+00,1.035209835174602411e+00,1.165238871728836445e+00,1.238051655424861286e+00,1.471514028390062068e+00,1.664619056419735843e+00,1.125743446834190697e+00,1.112871242134712890e+00,1.040866726401501019e+00,1.024064076292748871e+00,1.105911623786856923e+00,1.030416719206399323e+00,1.057209306556271988e+00,1.032161779165011284e+00
1.100000000000000006e-01,1.196095892252000192e+00,1.059871460818075484e+00,1.063044481720333723e+00,1.012772269644717449e+00,1.058865646720408948e+00,1.008377330973735386e+00,1.149792310677352436e+00,1.021584813390271629e+00,1.168204054839339312e+00,1.241880146001922203e+00,1.514649650691462401e+00,1.709038837568423119e+00,1.130471586584919974e+00,1.103905107896826721e+00,1.052276302156165189e+00,1.027522465899338266e+00,1.098235137535799488e+00,1.029907561074573819e+00,1.040363037578460936e+00,1.028751839554650216e+00
1.199999999999999956e-01,1.188814978194946637e+00,1.084043130613857153e+00,1.042466545675460932e+00,9.934800535630863294e-01,1.067769903111487340e+00,9.945085721433920556e-01,1.158580430454900556e+00,1.021261594574835119e+00,1.134342371445870690e+00,1.265947922757602928e+00,1.516769626877084720e+00,1.749413094432954230e+00,1.133735625969634064e+00,1.087946356007248871e+00,1.067627816558792464e+00,1.037193232523250686e+00,1.068877438057903584e+00,1.020057902532607974e+00,1.018987992654196928e+00,1.037438411729649568e+00
1.300000000000000044e-01,1.182462952711370363e+00,1.087494605357321564e+00,1.042460982703638406e+00,9.773251210186716387e-01,1.089212554078289541e+00,9.796054319161280333e-01,1.164915439037709444e+00,1.036103036358517748e+00,1.101330023089938326e+00,1.307606937478609899e+00,1.585124105483813661e+00,1.776843146034682741e+00,1.160634861701801412e+00,1.090597962450168268e+00,1.102735101589302769e+00,1.045399735511020278e+00,1.057953715291559238e+00,1.030645932554337563e+00,1.000097045079199054e+00,1.052336600893265972e+00
1.400000000000000133e-01,1.191094581020895493e+00,1.097181100628561889e+00,1.027570444902297098e+00,9.615906913140062073e-01,1.073413118759369844e+00,9.716999203601716095e-01,1.170511806425793555e+00,1.043923848902559959e+00,1.063597404959553572e+00,1.277332312138119708e+00,1.592690618207212472e+00,1.726656796720886788e+00,1.151455087852875314e+00,1.065270385140434595e+00,1.116431053311855992e+00,1.042170380598937962e+00,1.030933337996292387e+00,1.039236267350818199e+00,9.882461673231865973e-01,1.081235418932360304e+00
1.499999999999999944e-01,1.188269088613385538e+00,1.064986737490491109e+00,1.025084706093007725e+00,9.478821696816891462e-01,1.070092901061893143e+00,9.611191475616250868e-01,1.144362893521359004e+00,1.073096055444042074e+00,1.036645440784230265e+00,1.255611338473151761e+00,1.622716367304242180e+00,1.663511816360843110e+00,1.134840631999298743e+00,1.062293111679186497e+00,1.156253222317366713e+00,1.046267183793302191e+00,9.891392051894430937e-01,1.051735600425391715e+00,9.905301504277695956e-01,1.085445274128397308e+00
1.600000000000000033e-01,1.183001084099717604e+00,1.067122989267808908e+00,1.014201715676735560e+00,9.332681941724877417e-01,1.046640921184337492e+00,9.479194363174029414e-01,1.133076267606880627e+00,1.042758215938494715e+00,1.007347780352491728e+00,1.239705598416593446e+00,1.643521252230299767e+00,1.594826743371462907e+00,1.071453612027473135e+00,1.041552373435327139e+00,1.172553305872442442e+00,1.065339166741003263e+00,9.585409397937201259e-01,1.058881654808925488e+00,9.824375020817370796e-01,1.091652767450853379e+00
1.700000000000000122e-01,1.190063375172325966e+00,1.024914126412894699e+00,1.016161844728601604e+00,9.187273506144695290e-01,1.045953372611091892e+00,9.443340959826490577e-01,1.165050497277634545e+00,1.029377832990969521e+00,9.652507739419667887e-01,1.191574398332448714e+00,1.682099184123965419e+00,1.488918816586067839e+00,1.016155008465984944e+00,1.014546736392089921e+00,1.179010533384179826e+00,1.077850309758794811e+00,9.347132651350081867e-01,1.049152745957408372e+00,9.760985313471521874e-01,1.095747352223427118e+00
1.799999999999999933e-01,1.175809606564089949e+00,1.002517075685665837e+00,1.023270363803425287e+00,9.051628948662752139e-01,1.017947010835452692e+00,9.537038560110235874e-01,1.165903863681082786e+00,1.023763440480750742e+00,9.369322359413736478e-01,1.102885764206491093e+00,1.699870717476241966e+00,1.414369312309450066e+00,9.756166577158803532e-01,9.966093498533236117e-01,1.195878975080761020e+00,1.077379026348599611e+00,9.152207727665181425e-01,1.055012468830240024e+00,9.678253840613096903e-01,1.082386607517576316e+00
1.900000000000000022e-01,1.185471915714656932e+00,9.967811869887878151e-01,1.037972608615360004e+00,8.915570347958570174e-01,9.878978173694884513e-01,9.516215612575680272e-01,1.197521211336232572e+00,1.038625218803423955e+00,9.183149251053148721e-01,1.035352096275308886e+00,1.689672278125764482e+00,1.323251539841153512e+00,9.380254518612086700e-01,1.004282571981655492e+00,1.207730638379654220e+00,1.104765549942806180e+00,9.039941353818973235e-01,1.057784304900549088e+00,9.787201774476890215e-01,1.066797182420314405e+00
2.000000000000000111e-01,1.206881438521143934e+00,9.703592850504062506e-01,1.071051701112367693e+00,8.789372191392453848e-01,9.502582786179214480e-01,9.372497489611353316e-01,1.192766974063963703e+00,1.070006108481629026e+00,9.039459824543597533e-01,9.878554659834647422e-01,1.665390181185289808e+00,1.282532983156360995e+00,9.118813091733503073e-01,9.929755429194332406e-01,1.204743721086565245e+00,1.132458107446008944e+00,8.857779550254157863e-01,1.102053403536660703e+00,9.996276488101769608e-01,1.045705171728451344e+00
2.099999999999999922e-01,1.186255249063238981e+00,9.425872657818971101e-01,1.062815680521475681e+00,8.727635927822974260e-01,9.185202529735155830e-01,9.283346944428626513e-01,1.183248440264382140e+00,1.098080223110067255e+00,8.890479514207457745e-01,9.360347910399711147e-01,1.672691695426650416e+00,1.223340904712633126e+00,9.000879537749704173e-01,9.728821663038883516e-01,1.188100677917450554e+00,1.199084357330033157e+00,8.798512427424252103e-01,1.137917746289304644e+00,1.088601548997301549e+00,1.031692508222676441e+00
2.200000000000000011e-01,1.184870050300026456e+00,9.232416676158099467e-01,1.037912836515701542e+00,8.633540670966025621e-01,8.864390769437031636e-01,9.317358859954392170e-01,1.141077163443687370e+00,1.068422172492307531e+00,8.732933003123678484e-01,9.020488813202609535e-01,1.672968046780282769e+00,1.187953132317641991e+00,8.889135273988731933e-01,9.636275758505902234e-01,1.158250369960121207e+00,1.273318818933034002e+00,9.113490750217581038e-01,1.125785798625798861e+00,1.155785033738461198e+00,1.019427447022280830e+00
2.300000000000000100e-01,1.207888535725871293e+00,9.101617436820984564e-01,1.048638545708245218e+00,8.435477929296776312e-01,8.645712081303568164e-01,9.439007433797865776e-01,1.077081617440146966e+00,1.026101468688910279e+00,8.520427712561478018e-01,8.758924218293611119e-01,1.696744076378151389e+00,1.176430033022791699e+00,8.963759830184967470e-01,9.570729944767331077e-01,1.130531223037118949e+00,1.336993026341194657e+00,9.463151701052330278e-01,1.118363186870658721e+00,1.204461424036297190e+00,9.987514512036291814e-01
2.399999999999999911e-01,1.232922884141780973e+00,8.965673961683493509e-01,1.031265963388319440e+00,8.301740159856881851e-01,8.435059558762586507e-01,9.353760837715291432e-01,1.029495174641922972e+00,9.936243448821711066e-01,8.353604757384025525e-01,8.636762948784553195e-01,1.696196072249320341e+00,1.166230269913258066e+00,9.154340136488414714e-01,9.305740104916592204e-01,1.129285635166294766e+00,1.405648634291243093e+00,9.639884636916791205e-01,1.114341716854714726e+00,1.229159038442516616e+00,9.674222272409579437e-01
2.500000000000000000e-01,1.224209132170915204e+00,9.005033830565425390e-01,1.045983416718460735e+00,8.162379901033494090e-01,8.297738366006576216e-01,9.187075337464853941e-01,9.851236471093235414e-01,9.694807116900109323e-01,8.207066856086884243e-01,8.529086264255830718e-01,1.721462692680427953e+00,1.125118365426472478e+00,9.299439133900063714e-01,8.987300415696016787e-01,1.135788275996915120e+00,1.413335462524249575e+00,9.674460460273345275e-01,1.087307379319107925e+00,1.246954536549449877e+00,9.445669265938014814e-01
2.600000000000000089e-01,1.210709685565681148e+00,9.148783094230702462e-01,1.063230961593056412e+00,8.033525579796942928e-01,8.213295949797702056e-01,9.549042270590831771e-01,9.551186912079757674e-01,9.780069157162957216e-01,8.044025150794509305e-01,8.258279242564735556e-01,1.736273550116105735e+00,1.099919077668550127e+00,9.673557562551733380e-01,8.608847394316900825e-01,1.118477353649942163e+00,1.447712824289258293e+00,9.762070405232293746e-01,1.036321911350260416e+00,1.275897185710728410e+00,9.191151274955958739e-01
2.700000000000000178e-01,1.199408432097647470e+00,9.305977399973449637e-01,1.036549480268870616e+00,7.923752934751936428e-01,8.151863179683896954e-01,9.658146491246425436e-01,9.377909264608859097e-01,9.655048986988715720e-01,8.094019759136380499e-01,8.086271744570739939e-01,1.811942396997326732e+00,1.063806212877986823e+00,1.020009836313790608e+00,8.323635526297381571e-01,1.165486818409314118e+00,1.482163420724878833e+00,9.902426159019832586e-01,1.010561284248954417e+00,1.339294883222615695e+00,9.091933063463470965e-01
2.800000000000000266e-01,1.184114913497702481e+00,9.803286508522052189e-01,1.069339772852306636e+00,7.889341433880073806e-01,7.868537213667913255e-01,9.910568919886697525e-01,9.131605528639605840e-01,9.376824903999775307e-01,8.138159402914200147e-01,8.043385565976199914e-01,1.811658656331661676e+00,1.065820100458040542e+00,1.071383111678924083e+00,8.053074111328034634e-01,1.181668662099389255e+00,1.449241052823929454e+00,1.017664221328519858e+00,1.049119353411521072e+00,1.432997225537489427e+00,8.889508715475408218e-01
2.899999999999999800e-01,1.175267523198411768e+00,1.001627941912365261e+00,1.047812797073515156e+00,7.717037975511030767e-01,7.701728990958215393e-01,9.910081757236881561e-01,8.853928164486783992e-01,9.675796652888299931e-01,8.167507586790723195e-01,8.121842060277112418e-01,1.756351779596199369e+00,1.044101564212497113e+00,1.130821006492058967e+00,7.942075225163233165e-01,1.203278403602406676e+00,1.454727366141944866e+00,1.057006456587600285e+00,1.071441799698104269e+00,1.501348560479131011e+00,8.731691299340293977e-01
2.999999999999999889e-01,1.155902826649023662e+00,1.022908280486385157e+00,9.933192158452796017e-01,7.591471683162920314e-01,7.591163253342767536e-01,9.916433874205273780e-01,8.562286567420860361e-01,1.026982960676544154e+00,8.078387550005624584e-01,8.307510602014336332e-01,1.704061435967182403e+00,1.034402185119989603e+00,1.171879421532634247e+00,7.872175223700937918e-01,1.252110599115649370e+00,1.498213590022231756e+00,1.094603702717953819e+00,1.048452865396571898e+00,1.524004611541092347e+00,8.594054461082973884e-01
3.099999999999999978e-01,1.177820024053112702e+00,1.045619939374790031e+00,9.221067352503836689e-01,7.474197923967554891e-01,7.520004081242316341e-01,1.001538952972474306e+00,8.355233386208628099e-01,1.047400485929256053e+00,8.001545800034631784e-01,8.505957380558499814e-01,1.645872715915200457e+00,1.014768967896527263e+00,1.237444252228673269e+00,8.108612305985333224e-01,1.316955827525509326e+00,1.508953564210853582e+00,1.123669026174851648e+00,1.035002676942633038e+00,1.551271124266375256e+00,8.260334805522464574e-01
3.200000000000000067e-01,1.197328862920040704e+00,1.018659426971894488e+00,8.751240745841840640e-01,7.417659107768168614e-01,7.527846411937143545e-01,1.034763836615987920e+00,8.250727802871288263e-01,1.091220108294983504e+00,8.018145199303545745e-01,8.963358048354355123e-01,1.579033069513227749e+00,9.986031851983689922e-01,1.304929505774928389e+00,8.258552033626179734e-01,1.333352768147298750e+00,1.539831167767642395e+00,1.131212861333434017e+00,1.062019568473816955e+00,1.522018339313376378e+00,8.155570853263399700e-01
3.300000000000000155e-01,1.219535379283114507e+00,1.037359295059848696e+00,8.643587173564388770e-01,7.255695410597898798e-01,7.474081890957682273e-01,1.060996436479570981e+00,7.857934692159238566e-01,1.086215734042692116e+00,8.133558787345884777e-01,9.915905903915267494e-01,1.516340526942003608e+00,1.002084378275758469e+00,1.380362158557007168e+00,8.586830991825776804e-01,1.347136709048346592e+00,1.553437154905944473e+00,1.166706309497356209e+00,1.108001017121656107e+00,1.460744563851662514e+00,7.993308162578703913e-01
3.400000000000000244e-01,1.234122758315208790e+00,1.064649946168666261e+00,8.613050127979390291e-01,7.191928943812906372e-01,7.417427518329419156e-01,1.039459380891457396e+00,7.655664156019122979e-01,1.063954427274178993e+00,8.245510929708371739e-01,1.046090270298201785e+00,1.472744381798495317e+00,9.625025801821524007e-01,1.467900345490759539e+00,8.884841859917902429e-01,1.344508157635646572e+00,1.547270647142251487e+00,1.215472890697446129e+00,1.175835751698525389e+00,1.451995249754948869e+00,7.744610326479264284e-01
3.500000000000000333e-01,1.293503466426422444e+00,1.084744572342006386e+00,8.687415631064120403e-01,7.229609777149735850e-01,7.102341017344688812e-01,1.062477044071657106e+00,7.479107173209933457e-01,1.061141849375688562e+00,8.405142919256235468e-01,1.162704921567774941e+00,1.451383240403407937e+00,9.426408705386977172e-01,1.508262660397016397e+00,9.430667585891193694e-01,1.357435692321669274e+00,1.454204258381053050e+00,1.287735113731461878e+00,1.216613649913293571e+00,1.461658572465903694e+00,7.458954998382127943e-01
3.599999999999999867e-01,1.311329588635792964e+00,1.104345843861279652e+00,8.613791410709532581e-01,7.104254324629198925e-01,6.959737236439852426e-01,1.050847640029853203e+00,7.296334853263555242e-01,1.021998596778479707e+00,8.535118710923793595e-01,1.257154053804842908e+00,1.421403157321713184e+00,9.091816440305137137e-01,1.505965862238279218e+00,1.008671989066740826e+00,1.387330617039567171e+00,1.389634986922428483e+00,1.361233640874464301e+00,1.217629537419262720e+00,1.538103397550956375e+00,7.257393050732093842e-01
3.699999999999999956e-01,1.274890889078241552e+00,1.140776246597752008e+00,9.077120777902840665e-01,6.967766789469302946e-01,6.793718742356555929e-01,1.021950212830162297e+00,7.174346023098236991e-01,9.638329929240365690e-01,9.080803427134527261e-01,1.410010911974250325e+00,1.408565345812513137e+00,9.117363445420089141e-01,1.488125202143313563e+00,1.138214334932053928e+00,1.358290150927036199e+00,1.320146163893016977e+00,1.467891888669463851e+00,1.251483406454428460e+00,1.586416561214989862e+00,7.176515462777687260e-01
3.800000000000000044e-01,1.221888878249159927e+00,1.223511103949449064e+00,9.409067398060934062e-01,6.795658869954571690e-01,6.695825991554396062e-01,1.027852176940115880e+00,7.402624247133027247e-01,9.195940942340447011e-01,9.543631482961861812e-01,1.466860455149842091e+00,1.384780759293600338e+00,9.142418659806244019e-01,1.478000360935242119e+00,1.289236824807114878e+00,1.414340415522953753e+00,1.260253346004056585e+00,1.489498404169211865e+00,1.279262696363363538e+00,1.628659887133582895e+00,7.102198348355495128e-01
3.900000000000000133e-01,1.209749589415619164e+00,1.316499371946810326e+00,9.452872495460177271e-01,6.725131174167974235e-01,6.610708011994326228e-01,1.017478196709397320e+00,7.615726917081483416e-01,8.574794278559787486e-01,9.500791982566297866e-01,1.450912338437993832e+00,1.371634080442992509e+00,9.128160636312647735e-01,1.461115414745780328e+00,1.344109929474754273e+00,1.469260541214808979e+00,1.198387106034608296e+00,1.538314858229659521e+00,1.318664487820572662e+00,1.601801325193942249e+00,7.194792440597315153e-01
4.000000000000000222e-01,1.163305641004055868e+00,1.380626849937654166e+00,9.450616777238134425e-01,6.559400204573142545e-01,6.480774384044040159e-01,9.726150638999249143e-01,7.785620890458502252e-01,8.136305185882000135e-01,9.871940909325976898e-01,1.459948904003244730e+00,1.321082311857923353e+00,8.949001522310370271e-01,1.504789109030189698e+00,1.389344042724790951e+00,1.426502788840301017e+00,1.148102764893476291e+00,1.536467179670215177e+00,1.338285826964645153e+00,1.633924038038425008e+00,7.372098398925155394e-01
4.100000000000000311e-01,1.127348104086727254e+00,1.445423397375588781e+00,9.488655845325252303e-01,6.502446470109660703e-01,6.373877098837381627e-01,9.674698767907060626e-01,8.077444672872898801e-01,7.586080930354923701e-01,1.022469313203838048e+00,1.506972271156336918e+00,1.272801484213480938e+00,9.122942864750162029e-01,1.487447279941686240e+00,1.440678573603113133e+00,1.397212455947810072e+00,1.097743190721830908e+00,1.555963115066395952e+00,1.337231876944223075e+00,1.634287579444472449e+00,7.346983462997135339e-01
4.199999999999999845e-01,1.105433484885341322e+00,1.520510426752928135e+00,9.272146206696657567e-01,6.558887819661378682e-01,6.271160084002926904e-01,9.623609198524678554e-01,8.514376656712309144e-01,7.119763032951929027e-01,1.069684440873896136e+00,1.507957503951912415e+00,1.256362416177241981e+00,8.949979804404953887e-01,1.501805522712495566e+00,1.552330166132685152e+00,1.420899657525929394e+00,1.039979621653146058e+00,1.605607925844504180e+00,1.368841551560930903e+00,1.682975766469869239e+00,7.404177580071192866e-01
4.299999999999999933e-01,1.058506842197894260e+00,1.569274259510683001e+00,9.312062777883639564e-01,6.337039184496945365e-01,6.228551858470349201e-01,9.829801884609983276e-01,8.629616389480568861e-01,6.801753024269154846e-01,1.041955965616970348e+00,1.534571736636384687e+00,1.232991190071370147e+00,8.963449896837111242e-01,1.511633337433146540e+00,1.611476978517587755e+00,1.480745081955770148e+00,9.743185579340474245e-01,1.625763327384801560e+00,1.363697523239301157e+00,1.702594311166718999e+00,7.591147095823244095e-01
4.400000000000000022e-01,9.901764631636645886e-01,1.628548121943380833e+00,9.534128775084746987e-01,6.213221521613393472e-01,6.098104834686366438e-01,1.017039900958585319e+00,8.284141992148880140e-01,6.549188070120455230e-01,9.715304063476103424e-01,1.571723153498661985e+00,1.202888937101024069e+00,9.076082078951925869e-01,1.486898973022435566e+00,1.672326952390341237e+00,1.541260132046639031e+00,9.213801146726157132e-01,1.637763767091279465e+00,1.343743611201741350e+00,1.707784651182085334e+00,7.991823406712028621e-01
4.500000000000000111e-01,9.607550108734839167e-01,1.707280243808666942e+00,9.556265211271414151e-01,6.078006893485020656e-01,6.100037539848145451e-01,1.094099791553651890e+00,8.695206054467609080e-01,6.391562796768223143e-01,9.672573436361943111e-01,1.567239480160652620e+00,1.177728421129437875e+00,8.637773136606723412e-01,1.446698126914004900e+00,1.666925038159781991e+00,1.576936761667013354e+00,8.828073473066575527e-01,1.618966221172410291e+00,1.361279101182154561e+00,1.704432990875266229e+00,8.409777278727794680e-01
4.600000000000000200e-01,9.533476568095816672e-01,1.748035623428258800e+00,9.299642916835990647e-01,5.963931906104797953e-01,6.647319636628927775e-01,1.148640525599012863e+00,8.707355736009971814e-01,6.356780165134230387e-01,9.547285725035995485e-01,1.568267475633886576e+00,1.149660596388793810e+00,8.163875596071497043e-01,1.404414808593085651e+00,1.713926802077821998e+00,1.540030669928774243e+00,8.511319242600710044e-01,1.640072437772411629e+00,1.319878025130486909e+00,1.694849185126874547e+00,8.778760954491622304e-01
4.700000000000000289e-01,9.281612066109482528e-01,1.755117685588526655e+00,9.272873782330568471e-01,5.866407320267426062e-01,7.025387167317068693e-01,1.129800097563477435e+00,8.864786869791528856e-01,6.656387414588217366e-01,9.108320802145964956e-01,1.610723912216029285e+00,1.077736305721769705e+00,8.157750839932059739e-01,1.352706097974736954e+00,1.792104002820022357e+00,1.483958034173816998e+00,8.615968323790444972e-01,1.664128336387220797e+00,1.253969817101053597e+00,1.669927538925014776e+00,9.049267994076899413e-01
4.799999999999999822e-01,8.951246847404858986e-01,1.797645514007451428e+00,8.900266292989920114e-01,5.814800281680526650e-01,7.329398701939665584e-01,1.206117224503630680e+00,9.211294939749902211e-01,7.177129624088245397e-01,8.837472211756099982e-01,1.640940237375202226e+00,1.014470206418778053e+00,8.237507070446192792e-01,1.328874954647238260e+00,1.873540926303859377e+00,1.437291782555643938e+00,8.501152698704081967e-01,1.645475994775099871e+00,1.204006839610756163e+00,1.643046843738339868e+00,9.318674370490901415e-01
4.899999999999999911e-01,8.812812001682923668e-01,1.836707955415097571e+00,8.551203884802579536e-01,5.754502499565927742e-01,7.411776086978847378e-01,1.213607688273372398e+00,9.452259539591812976e-01,7.370470384874953096e-01,8.376196504016287792e-01,1.661295902184409812e+00,9.924787486371907663e-01,8.329576880471126765e-01,1.262462222976285409e+00,1.934428198568218127e+00,1.409071387461087621e+00,8.385151904732828232e-01,1.648061003230332444e+00,1.148921578093065277e+00,1.548664663996921043e+00,9.762984209916244493e-01
5.000000000000000000e-01,8.814770069219148851e-01,1.876010537359834585e+00,8.414233716149221998e-01,5.868234270574101963e-01,7.694339406501490286e-01,1.223932184272074952e+00,9.811959662793146020e-01,7.546834374043455140e-01,8.172306160266977759e-01,1.651009683829670838e+00,9.623035347460935363e-01,8.457880049929975552e-01,1.153243799435201389e+00,1.978250696886919568e+00,1.432047961265102032e+00,8.445963066443400447e-01,1.627435236040424948e+00,1.121047033890754774e+00,1.480513428539411480e+00,1.047970984255659710e+00
5.100000000000000089e-01,8.079370377852554963e-01,1.880304308847512873e+00,8.791757347104756093e-01,5.979676911982225729e-01,7.773363530281386380e-01,1.217362448898895222e+00,9.817169930477985806e-01,7.639340832122408775e-01,7.688272649119697322e-01,1.660193818100687890e+00,9.381022100827389743e-01,8.461867481950350323e-01,1.088388863717042021e+00,2.021094889059770860e+00,1.444564904903055558e+00,8.853676300947717070e-01,1.632163690538499523e+00,1.079565368358093691e+00,1.473924477871837890e+00,1.086779939297402686e+00
5.200000000000000178e-01,7.641666722255225919e-01,1.915622522347969703e+00,9.512037755799187533e-01,6.171623066550568915e-01,8.056342449207966050e-01,1.200471401817014394e+00,9.609847970564944220e-01,7.699265907544921017e-01,7.879433487880527220e-01,1.572885390018375018e+00,9.191103246254328507e-01,7.937015378287912704e-01,1.014066771175017534e+00,2.019146700255343596e+00,1.401226998392232304e+00,9.544175240929760884e-01,1.607392276148047028e+00,1.080713242167599786e+00,1.477895864260703851e+00,1.123837559048094681e+00
5.300000000000000266e-01,7.325522457844985125e-01,1.934633965285679436e+00,9.360334843422092321e-01,6.263353075931338276e-01,7.838529765932076288e-01,1.224236630300800543e+00,9.370577631915844030e-01,7.565409059771742717e-01,8.080640836650998526e-01,1.453488366902240481e+00,8.844231679133881530e-01,7.709894317949909093e-01,9.386772337871751581e-01,2.017019003222467965e+00,1.382746614838944454e+00,1.008421029428405280e+00,1.641986242205639712e+00,1.092023513160260917e+00,1.378845040223854346e+00,1.186610678781705452e+00
5.400000000000000355e-01,6.971930187860686523e-01,1.939705959746200747e+00,9.828865120312907377e-01,6.514230408830791186e-01,7.811505892434714715e-01,1.240090022695442995e+00,9.393421658900147353e-01,7.957682666702319274e-01,8.085701955368425065e-01,1.346648560185394805e+00,8.408485784259582818e-01,7.772238268507374315e-01,9.081989512458497060e-01,1.984344612793504714e+00,1.343781501619910612e+00,1.027208018439743187e+00,1.639366375664257580e+00,1.078105825518645089e+00,1.308907082628130381e+00,1.228650586249977028e+00
5.500000000000000444e-01,6.509190932323860590e-01,1.975156901426148970e+00,1.001947573048723727e+00,7.117206054202583898e-01,7.525976712181574602e-01,1.217517365988596723e+00,9.344927259135855646e-01,8.414200701168742524e-01,7.906921705294925884e-01,1.264456694569018103e+00,8.082127150278132222e-01,8.084034331888771963e-01,9.145213323256883298e-01,1.953907196867403329e+00,1.303705790492324601e+00,1.051961669946755773e+00,1.614696646147963932e+00,1.110673041436630371e+00,1.299678815470995952e+00,1.287600325983974336e+00
5.600000000000000533e-01,6.155211527785320325e-01,2.000314787182979614e+00,1.046876343053331437e+00,7.907294274180993732e-01,7.334964445996978721e-01,1.233479387965268570e+00,9.362530040884469162e-01,8.733457657425677256e-01,7.728857515524553135e-01,1.152891465774681379e+00,7.668027738555349693e-01,8.206815562770550798e-01,8.963841772753654569e-01,1.924814406927922716e+00,1.277347067574220008e+00,1.072158102045981609e+00,1.649605546357255870e+00,1.102571680535152199e+00,1.318223329672609800e+00,1.281079763647656744e+00
5.700000000000000622e-01,5.771162328171769440e-01,2.039260659422320376e+00,1.123827459917358551e+00,8.493995357590088391e-01,6.836007795552978550e-01,1.231801506675513025e+00,9.511049444040060585e-01,8.789110057930320519e-01,7.487659574798675166e-01,1.095504122784377143e+00,7.457186068513746990e-01,8.019941398597596471e-01,8.864511815863950206e-01,1.919658548792460007e+00,1.207712078974982450e+00,1.102279609895999934e+00,1.633292031774103314e+00,1.015768751353794519e+00,1.337315072821624096e+00,1.287240436841833979e+00
5.799999999999999600e-01,5.485970142566715113e-01,2.060850524146208951e+00,1.168566674276403816e+00,9.271001933337461587e-01,6.482816694820120462e-01,1.228726874256738988e+00,9.570448899493116945e-01,8.826181215617584508e-01,6.930164810732827307e-01,1.027251667646344124e+00,7.432543657609814725e-01,7.828460548753916060e-01,9.059175638585573731e-01,1.878346119019579152e+00,1.133215087153949474e+00,1.117619369792116846e+00,1.620608627746176644e+00,9.177941731385628188e-01,1.314852575455209838e+00,1.312017626601291509e+00
5.899999999999999689e-01,5.613353815117189116e-01,2.080666517419706540e+00,1.194713812113342266e+00,9.907378650272091747e-01,6.243087582901395427e-01,1.249446800772345156e+00,9.238037841146965468e-01,8.814767554847191544e-01,7.085789529909906070e-01,1.011409791318361728e+00,7.142789556216155855e-01,7.863283817767774408e-01,9.234025250718219668e-01,1.876202144151718931e+00,1.074387140226055415e+00,1.147148691574888080e+00,1.547873126648001696e+00,8.506486942460820266e-01,1.339751135338021815e+00,1.321263771622379180e+00
5.999999999999999778e-01,5.709049463152344739e-01,2.077685960182728220e+00,1.184446756140246082e+00,1.024997467228534020e+00,6.330525157400699321e-01,1.259998369655655370e+00,9.123245927127191512e-01,8.958792727924854704e-01,7.247735070843271954e-01,9.594148202631042066e-01,6.924177135822900953e-01,7.514327301735075348e-01,9.402339808587915071e-01,1.893004162857331973e+00,1.040682871878215066e+00,1.172020296879008994e+00,1.548516176707915193e+00,8.362216405478994918e-01,1.326378509198805400e+00,1.324333059438049798e+00
6.099999999999999867e-01,6.119247828177398763e-01,2.095063503009117145e+00,1.144567018519396129e+00,1.096379765247557092e+00,6.842026196124910697e-01,1.262963255294442533e+00,9.440269059808646945e-01,8.948360048308480197e-01,7.464576657649903968e-01,8.959789600452987557e-01,6.888609510135921266e-01,7.315136243072360989e-01,9.951364888241686080e-01,1.892506167963827757e+00,9.860556867735453812e-01,1.158092387562956072e+00,1.551803480508737509e+00,8.344121475339096872e-01,1.352068291941225020e+00,1.356795755380315160e+00
6.199999999999999956e-01,6.747960810398488940e-01,2.105914135380430263e+00,1.090064727847510850e+00,1.106378332990801017e+00,6.766085992514674352e-01,1.257482733502272021e+00,9.564513320011434061e-01,8.668521366524664096e-01,7.407222078679406296e-01,8.548761877888783056e-01,6.901101152917588077e-01,7.308196122665804317e-01,9.853394640731548693e-01,1.878221299581025017e+00,9.381583582430894630e-01,1.161027605698000231e+00,1.544904036206378617e+00,8.303169689543952181e-01,1.408301909944954966e+00,1.417272083108863212e+00
6.300000000000000044e-01,6.974039127746933797e-01,2.116287269404967919e+00,1.064898211147407459e+00,1.071022327022319809e+00,6.435627168469693071e-01,1.263469380443868362e+00,9.760521056290947239e-01,7.948916060299390240e-01,7.535765715204183479e-01,8.586401184513430263e-01,6.591194974453653543e-01,7.161556147725811616e-01,9.971200433270847041e-01,1.880565210471820015e+00,9.091504962524639133e-01,1.194089636970259383e+00,1.513726368547366752e+00,8.118039849557666665e-01,1.423520971681231817e+00,1.470274112878311223e+00
6.400000000000000133e-01,7.147507391436760393e-01,2.118701313556217602e+00,1.065607125397755484e+00,1.018625907466085057e+00,5.864198061651874072e-01,1.285029800792501398e+00,9.736585406531980125e-01,7.322334456599294272e-01,7.529275059568376616e-01,8.857073240612077791e-01,6.131648961992672842e-01,6.922299159516098754e-01,1.045525364369979560e+00,1.870601977371910030e+00,8.915344163038406711e-01,1.231033928935132415e+00,1.458755461447066804e+00,8.200268648701635188e-01,1.428969313887899384e+00,1.531578402301828845e+00
6.500000000000000222e-01,7.333267152124535171e-01,2.100474996673385775e+00,1.049758860335099131e+00,1.008675867234123613e+00,5.326536012112763618e-01,1.327732241024444537e+00,9.922824019319482769e-01,6.705607210031240273e-01,7.162309739109699036e-01,9.116120675042684862e-01,5.830329535402714036e-01,7.063793685878786421e-01,1.068593610624286594e+00,1.839773760903798738e+00,8.200681381015588745e-01,1.238701043567409066e+00,1.355552987936864850e+00,7.933171392484135165e-01,1.403693162304381792e+00,1.558098438501036576e+00
6.600000000000000311e-01,7.253167903873034561e-01,2.092720759863790470e+00,1.062720455873910064e+00,9.927400317146959363e-01,4.970044207498134914e-01,1.401147208256097842e+00,1.015030046145967368e+00,6.339440035796520823e-01,7.379658873650465356e-01,9.614961750867013768e-01,5.617468767193958268e-01,6.955832809211620615e-01,1.083804920509175318e+00,1.794524521062523137e+00,7.705074183016323852e-01,1.271253601530799804e+00,1.294998768110543486e+00,7.853311076937738999e-01,1.405638911136407820e+00,1.581621518224402445e+00
6.700000000000000400e-01,6.881620213519271667e-01,2.074141691860755365e+00,1.085279829479537161e+00,9.686084979091278413e-01,4.770823866351762144e-01,1.443828083945245755e+00,1.018623385061333542e+00,6.176469022504230688e-01,7.513308331969632547e-01,1.027699571140104240e+00,5.804891143856129032e-01,6.620695275604656649e-01,1.047321030824959420e+00,1.773509443749737624e+00,7.504524433900049418e-01,1.247654165343282218e+00,1.170246377779908364e+00,7.354398798414789606e-01,1.387027074388327508e+00,1.590294230392048203e+00
6.800000000000000488e-01,6.171882427474987276e-01,2.041692017867185793e+00,1.061380484935318780e+00,9.449829801397858775e-01,4.561913891748183292e-01,1.450221146022823149e+00,1.057862504135454351e+00,5.917232863928433284e-01,7.724332456716366258e-01,1.043791787162019702e+00,6.247936316727469297e-01,6.989394201900123171e-01,1.083432592629322455e+00,1.735573422386174292e+00,7.507098276862987918e-01,1.210407217483341347e+00,1.070579883684179778e+00,6.651915489651023528e-01,1.365978021022666189e+00,1.596056963685411390e+00
6.900000000000000577e-01,5.832988294948947550e-01,2.017350997263931855e+00,1.005736021779560785e+00,9.099754979865771753e-01,4.438749781055852384e-01,1.459180728606809252e+00,1.096971594164892982e+00,5.464547754718240835e-01,7.224149019697286844e-01,1.107319699191533058e+00,6.030118396263495217e-01,7.000442472879765399e-01,1.129513132948900989e+00,1.719563410545845716e+00,7.395058108734757774e-01,1.177927367775624568e+00,9.629675852602800346e-01,6.091830290230860756e-01,1.318618010460824053e+00,1.601055534169482542e+00
7.000000000000000666e-01,5.679636335858220253e-01,1.995330300649678090e+00,9.746516726482380433e-01,8.596255559600751717e-01,4.337412668869418675e-01,1.450331448812186119e+00,1.135637579253035101e+00,4.859249508675519413e-01,7.292900676162274998e-01,1.162630513969315604e+00,6.063514087195793767e-01,6.951807523763496865e-01,1.178692739119097332e+00,1.702541353064656926e+00,7.107907803677684377e-01,1.142291673707870991e+00,8.481655290263636626e-01,5.690043120464965964e-01,1.301056341665041360e+00,1.601280808326354110e+00
7.099999999999999645e-01,5.132040670036265295e-01,1.947157710460374336e+00,9.517651704442590122e-01,8.369739715613389031e-01,4.371834394177878114e-01,1.430365689170951082e+00,1.179675796073771155e+00,4.432615497354304157e-01,7.392074579289407144e-01,1.247995950050132530e+00,5.917821069506811194e-01,6.962768909479831736e-01,1.217464694402186076e+00,1.731037338542142034e+00,7.152301283792660280e-01,1.066257756563249615e+00,7.746727498052763394e-01,5.299843338290558536e-01,1.341104564975591940e+00,1.616840822211420781e+00
7.199999999999999734e-01,4.927662073841422852e-01,1.897249008283464322e+00,9.014349368307462695e-01,8.227433483565972372e-01,4.257954835046879327e-01,1.393796992660439882e+00,1.227730911515771517e+00,4.139917453614932463e-01,7.903430633693322438e-01,1.299829826060554749e+00,5.910675854148100816e-01,6.911828079953692416e-01,1.195252310382472372e+00,1.755134626038326706e+00,6.810313272297132681e-01,1.002293634861757488e+00,7.154849643998004716e-01,5.095294402651966426e-01,1.385731232031742755e+00,1.636611736920511317e+00
7.299999999999999822e-01,4.726748674546857876e-01,1.861527228556754121e+00,8.521857996653290357e-01,7.907499621690217140e-01,4.156726847278099379e-01,1.318799002388694186e+00,1.265495113902314950e+00,4.033043797581994938e-01,8.213628300399146154e-01,1.296630715132787381e+00,5.772876907946922209e-01,7.498030540037750047e-01,1.156567540866631605e+00,1.805113276466669303e+00,6.767793057241369148e-01,9.294499317849267417e-01,6.522534047453422135e-01,5.304038703379884145e-01,1.441920589981613210e+00,1.626210201173672765e+00
7.399999999999999911e-01,4.308051586070987260e-01,1.818444318004144966e+00,8.335632733438351760e-01,7.549625101631494140e-01,4.003176438166879958e-01,1.251155375425007765e+00,1.304297754142839549e+00,4.376413393214170222e-01,8.602668794778054462e-01,1.231246795996787213e+00,5.560604215079677504e-01,7.833854995248056285e-01,1.129169386807907571e+00,1.784778635658941903e+00,6.519989264305565690e-01,8.736126980380607421e-01,5.981263453456389101e-01,5.182656909071527984e-01,1.469065974085252080e+00,1.634832602239478794e+00
7.500000000000000000e-01,3.958333244276994733e-01,1.784211017498359642e+00,8.262719111410445905e-01,7.176311195060309789e-01,3.856409955830482073e-01,1.208777570907144217e+00,1.348002037268152487e+00,4.464438839806562642e-01,8.615235984504999722e-01,1.164273814867031742e+00,5.484975546605637131e-01,7.648263461014644937e-01,1.126003906670205890e+00,1.730383744615503039e+00,6.353969558852123889e-01,8.269411385313758522e-01,5.342689462534336853e-01,5.059825525750965003e-01,1.446359563921917779e+00,1.658846141249005646e+00
7.600000000000000089e-01,3.652446438958700248e-01,1.734347410280306256e+00,7.836316783958465759e-01,6.774835191081278740e-01,3.755928091979915950e-01,1.190765336318173162e+00,1.368393045379498352e+00,5.240971143687755962e-01,8.140234206082804791e-01,1.055405266234048955e+00,5.104568100473869663e-01,7.559857663997228139e-01,1.112560926322735622e+00,1.678854837406436040e+00,5.744428459513494234e-01,7.964924272088197421e-01,4.896226264466221889e-01,5.014888787595017661e-01,1.407495956549286165e+00,1.669503072940842436e+00
7.700000000000000178e-01,3.609066538498511001e-01,1.668272839425360532e+00,6.946780064612726457e-01,6.293976033390753511e-01,3.784671467629497355e-01,1.170782402565245572e+00,1.395064413631886158e+00,5.741045286036712270e-01,7.515291647284516596e-01,9.410851343339173836e-01,4.971515008211900843e-01,7.375774818815196143e-01,1.152431314141403984e+00,1.652959250581548245e+00,5.266425045733664767e-01,7.975613274951647291e-01,4.521282864379780886e-01,4.799705606206510766e-01,1.360194544194424759e+00,1.709487769538456492e+00
7.800000000000000266e-01,3.244083556689900116e-01,1.601060687717303255e+00,6.072994057230767240e-01,5.747823522797158580e-01,3.805208617567278906e-01,1.163118618261759218e+00,1.411156977923918809e+00,6.460110618855143816e-01,7.045688200729594008e-01,8.594986768859028681e-01,5.022036140960856043e-01,6.843711900738550513e-01,1.191227146079095078e+00,1.586028089991128764e+00,4.678099805767490516e-01,7.546150544645393587e-01,4.235116487189388712e-01,4.137349011444720892e-01,1.281911141734638049e+00,1.750528296239291182e+00
7.900000000000000355e-01,3.017287825845441640e-01,1.515618362918871309e+00,5.729570623709265842e-01,5.150659151865671914e-01,3.690607191396102493e-01,1.135465086735299112e+00,1.426968159316419849e+00,7.348602380839605042e-01,6.667635949361591097e-01,7.851527548218145691e-01,4.744448594508367534e-01,6.405802365872172999e-01,1.198341907908607729e+00,1.546065977511438483e+00,4.295464930948547644e-01,7.219938505523582073e-01,4.183730292991720834e-01,3.934890604214639764e-01,1.195265757861322831e+00,1.750874951957430481e+00
8.000000000000000444e-01,3.074155576242017518e-01,1.460511832922605224e+00,5.741120965658557118e-01,4.690406881505485570e-01,3.565437750390468841e-01,1.139626583777714197e+00,1.424581164279186352e+00,8.237270548140468440e-01,6.723209449634591772e-01,7.626511943489178158e-01,4.705675470134845773e-01,6.073231373466672078e-01,1.219833275694912178e+00,1.470480232092411965e+00,4.076433948726768119e-01,7.026001085038597882e-01,4.197194468335714301e-01,3.600683247483051352e-01,1.104730235947948946e+00,1.764954946719036410e+00
8.100000000000000533e-01,3.330256757804632706e-01,1.371581116462429861e+00,5.668880303983910851e-01,4.273717535414881530e-01,3.504989349678723776e-01,1.145253956887605451e+00,1.367843065860787410e+00,8.780651458616922644e-01,7.014850181409522101e-01,7.464824608330873357e-01,4.327335107086366928e-01,5.658732609517793666e-01,1.240189901443249587e+00,1.426572090424582440e+00,4.385907355628215765e-01,6.782158552190613587e-01,4.768403000119774138e-01,3.091225461456215129e-01,1.037968575188482401e+00,1.734427896296540927e+00
8.200000000000000622e-01,3.338051823469895263e-01,1.287399533502673554e+00,5.457869783513207285e-01,4.423143851588094977e-01,3.516475858034210367e-01,1.116609965432219465e+00,1.277684225924244243e+00,9.085609191469796730e-01,7.313304752263735109e-01,7.881641608359699624e-01,4.184052553576240729e-01,5.609889910616053799e-01,1.245050579548553804e+00,1.443426650843914194e+00,4.343060250303217851e-01,6.661662110226528322e-01,5.018317703947529074e-01,2.717340728345593037e-01,1.003817509785388307e+00,1.743310893693311048e+00
8.300000000000000711e-01,3.112924279129015703e-01,1.228392051375092331e+00,5.253330461315647293e-01,4.870464245733896469e-01,3.498827360065163705e-01,1.065797500217363192e+00,1.202194739015149283e+00,8.901238944517864127e-01,7.471514048305379907e-01,8.984987081574073997e-01,4.124997575994137633e-01,5.362259312471392425e-01,1.278482786002885119e+00,1.446265232967289593e+00,4.210920993690567826e-01,6.532484064458173867e-01,5.176370276922728220e-01,2.462770666388572616e-01,9.753784755854760791e-01,1.735659279292821822e+00
8.399999999999999689e-01,3.245602449275448165e-01,1.155948234014228415e+00,5.131731662666635385e-01,5.290048450138019609e-01,3.483432998661556423e-01,1.016366755059816773e+00,1.115093596737681825e+00,8.774401974661618642e-01,7.119204246492043531e-01,1.020027972342804068e+00,4.040095697726402979e-01,5.043424910975323749e-01,1.320860880997878350e+00,1.425845308719639881e+00,4.197944807505595843e-01,6.443587751282311427e-01,4.928021810449985107e-01,2.357470625579523860e-01,9.477604137541515428e-01,1.741698454114127159e+00
8.499999999999999778e-01,3.394801544504938984e-01,1.092639151416635590e+00,5.066619475285321084e-01,5.418218914885203352e-01,3.601907734559476881e-01,1.004342939046307892e+00,1.099333391710618946e+00,8.822746628676054748e-01,6.663820505347484158e-01,1.136603977696004408e+00,3.651350465647712484e-01,5.068229915655194651e-01,1.349399879957426940e+00,1.446869073384147164e+00,4.430373069141906317e-01,6.025062761742365769e-01,4.558108345901348279e-01,2.286576650428787660e-01,8.976029600911595852e-01,1.739508943375971617e+00
8.599999999999999867e-01,3.698779011763854707e-01,1.051325308108640444e+00,5.139109630549137941e-01,5.315638003013851698e-01,3.946735321453542777e-01,1.019552086913789291e+00,1.059957560003554899e+00,9.292807652670209695e-01,6.261307545242721373e-01,1.181797354409915179e+00,3.897937355443882868e-01,5.205220130078442864e-01,1.381786904923862691e+00,1.447372346489329331e+00,4.564660619533056907e-01,6.064346434253095053e-01,4.472157531915308404e-01,2.139325528486612782e-01,8.725284040142798903e-01,1.711532403931047552e+00
8.699999999999999956e-01,3.710492832853770628e-01,1.012536298465946505e+00,5.263299007373510863e-01,5.256592631816928707e-01,4.588975094616005168e-01,1.036591492182662000e+00,1.054951742182653307e+00,9.918694807237621314e-01,5.847015279815889199e-01,1.179456580386838649e+00,4.090498407014731552e-01,5.459846373898490368e-01,1.385976249215647105e+00,1.497786382841266972e+00,4.373893458465653583e-01,6.112708406492073365e-01,4.585141758106313081e-01,1.877634012424399257e-01,8.678652108038219515e-01,1.675846076426940279e+00
8.800000000000000044e-01,3.549849735296671804e-01,9.430922114332662698e-01,5.232477552408417720e-01,5.265874737452406196e-01,5.199207791529597555e-01,1.030818621451782269e+00,1.028166439179478475e+00,1.024378602423408946e+00,5.458615682880232356e-01,1.198124310439025342e+00,4.479903697520141170e-01,5.544862341826698460e-01,1.384546917647869302e+00,1.521171146557809495e+00,4.352422379010479903e-01,6.162991128425185927e-01,4.494022566470002866e-01,1.743664816144748220e-01,8.753774226079145127e-01,1.635446314894914543e+00
8.900000000000000133e-01,3.693654211420763223e-01,9.068854131573590438e-01,5.505372708377405111e-01,5.117256204028129973e-01,5.811762175539642028e-01,1.048827911767820309e+00,1.021512286901461009e+00,1.037712978663931862e+00,5.344037811403762328e-01,1.236473661354440479e+00,5.250872539749925627e-01,5.882518277976007681e-01,1.393685176541660908e+00,1.551261826846274561e+00,4.404537632006718662e-01,6.118078040336539791e-01,4.575229189984524880e-01,1.756196325115144397e-01,8.487981842167197089e-01,1.572732760041731792e+00
9.000000000000000222e-01,3.540029994139274327e-01,8.829622750322447811e-01,5.891867731518571905e-01,4.683928607681424605e-01,5.896355008411015008e-01,1.034633232231055411e+00,9.865302652859335719e-01,1.027073346627632722e+00,5.232103639582641463e-01,1.229194725625498030e+00,5.686310866300551270e-01,6.084852282282169345e-01,1.394297403213532016e+00,1.579866037202468876e+00,4.442290810340460694e-01,6.304983414753622117e-01,4.622401595670281305e-01,1.693970611685573502e-01,8.404527522704829945e-01,1.522411955892269519e+00
9.100000000000000311e-01,3.381375346834236684e-01,8.278203582138207173e-01,6.020776967045260442e-01,4.582024723921441223e-01,5.335059921263245464e-01,1.033199237805849657e+00,9.486035701079977844e-01,1.009255927128456243e+00,5.097757543071503861e-01,1.218254362577475103e+00,6.125523782828827812e-01,6.227237398570368843e-01,1.407497155789769083e+00,1.598949331769139448e+00,4.797051171881415166e-01,6.291490584177256151e-01,4.309758919710975911e-01,1.603095776124897343e-01,8.407666179529231787e-01,1.420113070645960374e+00
9.200000000000000400e-01,3.372498603734744860e-01,7.379354298970793868e-01,5.730696667123864607e-01,3.922794210005526860e-01,6.160242214852994502e-01,1.034472725706463647e+00,9.358487854598480649e-01,9.892349600789981379e-01,5.161717494678184082e-01,1.236655524455584354e+00,5.810709306653516482e-01,6.516630605651482222e-01,1.413818762847063537e+00,1.625063784231118857e+00,4.817548196206285493e-01,6.031262911166866969e-01,4.076041427956767493e-01,1.424311877406602145e-01,8.508298224291418466e-01,1.358325543513142497e+00
9.300000000000000488e-01,3.603281660068476389e-01,6.852064077913622153e-01,5.402650869730675209e-01,3.521115181073848910e-01,7.107185069385087983e-01,1.016192450447194195e+00,9.436249834709754536e-01,1.007429421086311061e+00,5.133092703673683976e-01,1.307216955928268920e+00,5.577000461529888486e-01,6.994255820666696044e-01,1.440060116593596229e+00,1.634727593644570431e+00,5.075610887506705193e-01,6.227875111096938809e-01,3.626757596805581518e-01,1.305354394418420660e-01,9.158673411664082220e-01,1.295656827530725197e+00
9.400000000000000577e-01,3.473464241746084258e-01,6.215891612904592689e-01,5.410304627291963042e-01,3.215905921858274175e-01,7.265066636084254181e-01,9.987567800004381047e-01,9.347298955073815030e-01,1.070464869846685430e+00,5.404086669068596249e-01,1.351911205904378521e+00,6.098560817918603494e-01,7.324316276160224293e-01,1.449642779333909726e+00,1.628408495919470678e+00,5.227511217535348864e-01,6.418594306293613494e-01,3.349438346768475183e-01,1.208119806879478786e-01,9.893335110954315503e-01,1.282715917887721435e+00
9.500000000000000666e-01,3.032607165660143878e-01,6.098681409285510169e-01,5.211768918808570294e-01,2.980029337559646496e-01,7.830208567845582390e-01,1.014338942970798962e+00,9.102887931333613070e-01,1.134290384579388133e+00,5.652473231076567961e-01,1.400602248016243667e+00,6.422931075333432327e-01,7.806973067230783547e-01,1.439021657852781022e+00,1.631951672274668086e+00,5.607112886950514907e-01,6.911366842814725686e-01,3.075204170654342595e-01,1.128102641844554166e-01,9.861119290901642076e-01,1.282114659334261608e+00
9.599999999999999645e-01,2.908888869075811900e-01,5.764937029533138135e-01,5.024196527652533550e-01,2.886841352777136382e-01,8.329293446445398263e-01,9.508900401118730583e-01,8.777186770776461699e-01,1.204275613178435123e+00,5.987636208813168492e-01,1.378274203541601350e+00,6.983916153965966656e-01,7.982096008998557091e-01,1.418690556910967571e+00,1.670673796950209455e+00,5.358257445226422000e-01,6.800041695177256873e-01,2.595150866798437428e-01,1.085038245929974832e-01,9.900643969963233149e-01,1.300229531042304654e+00
9.699999999999999734e-01,2.738272745431436506e-01,5.632450564434210438e-01,4.716153076253781218e-01,3.004479705130115308e-01,8.478107170899489287e-01,9.108693892984361939e-01,8.397621729739870311e-01,1.251805723682555271e+00,6.327072545160141726e-01,1.348394194144526326e+00,7.541279447671858094e-01,8.392775958338676290e-01,1.355981919499683830e+00,1.684639737461159914e+00,5.188608077548021447e-01,6.973687247530852007e-01,2.272591121778662904e-01,1.104426314752877947e-01,9.974710276153351263e-01,1.305060768410297944e+00
9.799999999999999822e-01,2.297392913880922094e-01,5.265472958402692694e-01,4.811490440960431436e-01,2.990958444084764190e-01,8.768422413563971007e-01,8.783087708933822180e-01,7.874546586932130721e-01,1.268272244840259466e+00,6.682448613093993073e-01,1.350344626450398211e+00,7.952635885781500491e-01,8.601136796584955002e-01,1.315779346868031885e+00,1.695637089005467057e+00,5.075256890790142972e-01,7.556133628225581989e-01,2.131739906090761583e-01,1.067268208099820398e-01,9.871933082045539765e-01,1.324119782567887427e+00
9.899999999999999911e-01,2.058304637492274769e-01,4.919562310378992054e-01,5.110820755902413248e-01,2.760132582804293855e-01,8.802354889869764554e-01,8.434958064882230877e-01,7.477061466711892868e-01,1.290107607632213549e+00,6.815635560759830680e-01,1.345205228597556646e+00,8.153422490270774148e-01,9.313550055911448133e-01,1.264707618094414565e+00,1.701378364279474198e+00,4.672778707453684732e-01,7.768124669341301969e-01,2.133633793702629233e-01,1.110225987365126982e-01,9.958442742466105946e-01,1.303613989036122245e+00
1.000000000000000000e+00,1.797105520407728252e-01,4.856982986859098572e-01,5.289308777315890886e-01,2.565432239123291436e-01,8.710450252310629748e-01,7.826940993448211481e-01,7.404843421699812689e-01,1.322461237619727337e+00,7.198166304871167487e-01,1.329176407308461982e+00,8.015219479120031520e-01,9.727273430213453365e-01,1.226246025261692907e+00,1.724516240017850421e+00,4.639903352854334306e-01,7.884987997102410606e-01,1.914584866071858127e-01,1.394209274171889501e-01,1.017004048617065948e+00,1.289105196395428310e+00


==> data_plots/switch_ncIC/m_z_time_T.csv <==
-7.730574720079609330e-01
7.536735852933297286e-01
-1.617894573871506425e-01
-1.901733868566307939e-01
-3.706940370283769437e-01
-4.282696222585132828e-01
2.851813736602793470e-01
-5.327693911583208930e-01
3.688433423911851583e-01
1.030079168093052805e-01
-6.772760561597003515e-02
-1.765355324039390161e-01
-3.121073724970090391e-01
-4.729401003364863687e-01
-8.078925746215489534e-01
1.094654464610166078e-01
-5.254107177153009012e-01
-5.281490286770683662e-01
8.718519943077178702e-01
8.843968232622199110e-01
1.329841664740355478e-01
6.598231148139591662e-01
-7.396523381559662047e-01
-4.628011321461832916e-01
1.221202477151765373e-02
-3.627967163841067100e-01
-1.088835063070209622e-02
-1.225166460634870003e-01
-5.338988444568674163e-01
-6.924389073222410040e-01
-5.528166968703055462e-01
-6.099246968213827280e-01
-8.065471349287255398e-01
3.907894726896343207e-01
1.434813821386732580e-01
-3.835469759797555112e-01
-2.951816096901084263e-01
8.427215223993592685e-01
-7.417746550997474930e-01
-5.916017888597823182e-01
2.163020141316468192e-01
-8.028662695008808026e-01
-3.502245421927532854e-01
2.435068191727235154e-01
-1.930794801911168146e-01
1.588874363664458805e-02
7.627633019256566671e-01
-4.196379829200834743e-01
5.470525049034900000e-01
-6.162878915398030122e-01
-3.340534262541882682e-01
5.313916437083991973e-01
9.050531851485231483e-02
-7.581412399850117056e-01
6.987650506739000456e-01
1.147984754376963207e-01
-3.833901608828972907e-01
3.861575894991822189e-01
-7.397304208470699416e-02
7.782682580119726357e-01
3.335133937404606841e-01
-3.021269111114971428e-01
2.402316695701322280e-01
2.769703385756566161e-01
-2.928598799228223637e-01
-5.606606251448005562e-02
9.826503363638574573e-01
-6.275536820511519176e-01
-8.381392789704362745e-01
-1.765304259571790491e-01
5.293134292007138919e-01
4.893670238851470233e-01
-2.851921644002389788e-01
7.423975739985946287e-01
-4.254725767842801876e-01
-7.708560338431066361e-01
5.976001289600700872e-01
7.738693522813948622e-01
-5.230708877309053761e-01
-8.933224660173336162e-02
-9.952690696946452087e-02
4.620338862557417658e-01
-9.169466705225799708e-02
7.910770457524297916e-02
-8.832443311154329901e-01
-1.285580324014422571e-01
2.457713781703677602e-01
-8.272591793324405307e-01
3.396441132256928230e-01
-7.837035786850024555e-02
5.408442550392822401e-01
-5.142382156502484092e-01
-3.338234699798851568e-01
-4.004631594418370799e-01
-7.514076251635553039e-01
-2.741222694539942606e-01
-4.168977735158653219e-01
2.693176131203826040e-01
9.190581481087992666e-01
5.941919939988645621e-02


==> data_plots/switch_ncIC/m_z_time_T_HFsamples.csv <==
-5.388202504971608686e-01 -4.561732246246184563e-01 -3.644803105703975366e-01 8.700844644746525969e-01
8.040280778001634987e-01
-3.907735428400580524e-01
-3.397182025582729525e-01
1.516059816641797398e-01
-3.756850600004491003e-02
5.100282780178886366e-01
-8.701935338714087420e-01
-7.644881033632195955e-01
-4.622000268574882331e-01
7.104210052103389350e-02
-6.617588392055168134e-01
-4.810336741637065705e-01
-1.277001861354832013e-01
-4.137706389940562501e-01
-6.756245927233494042e-01
-1.876918399668036919e-01


==> data_plots/switch_ncIC/m_z_time_T_REFORMAT.csv <==
-7.730574720079609330e-01 7.536735852933297286e-01 -1.617894573871506425e-01 -1.901733868566307939e-01 -3.706940370283769437e-01 -4.282696222585132828e-01 2.851813736602793470e-01 -5.327693911583208930e-01 3.688433423911851583e-01 1.030079168093052805e-01 -6.772760561597003515e-02 -1.765355324039390161e-01 -3.121073724970090391e-01 -4.729401003364863687e-01 -8.078925746215489534e-01 1.094654464610166078e-01 -5.254107177153009012e-01 -5.281490286770683662e-01 8.718519943077178702e-01 8.843968232622199110e-01 1.329841664740355478e-01 6.598231148139591662e-01 -7.396523381559662047e-01 -4.628011321461832916e-01 1.221202477151765373e-02 -3.627967163841067100e-01 -1.088835063070209622e-02 -1.225166460634870003e-01 -5.338988444568674163e-01 -6.924389073222410040e-01 -5.528166968703055462e-01 -6.099246968213827280e-01 -8.065471349287255398e-01 3.907894726896343207e-01 1.434813821386732580e-01 -3.835469759797555112e-01 -2.951816096901084263e-01 8.427215223993592685e-01 -7.417746550997474930e-01 -5.916017888597823182e-01 2.163020141316468192e-01 -8.028662695008808026e-01 -3.502245421927532854e-01 2.435068191727235154e-01 -1.930794801911168146e-01 1.588874363664458805e-02 7.627633019256566671e-01 -4.196379829200834743e-01 5.470525049034900000e-01 -6.162878915398030122e-01 -3.340534262541882682e-01 5.313916437083991973e-01 9.050531851485231483e-02 -7.581412399850117056e-01 6.987650506739000456e-01 1.147984754376963207e-01 -3.833901608828972907e-01 3.861575894991822189e-01 -7.397304208470699416e-02 7.782682580119726357e-01 3.335133937404606841e-01 -3.021269111114971428e-01 2.402316695701322280e-01 2.769703385756566161e-01 -2.928598799228223637e-01 -5.606606251448005562e-02 9.826503363638574573e-01 -6.275536820511519176e-01 -8.381392789704362745e-01 -1.765304259571790491e-01 5.293134292007138919e-01 4.893670238851470233e-01 -2.851921644002389788e-01 7.423975739985946287e-01 -4.254725767842801876e-01 -7.708560338431066361e-01 5.976001289600700872e-01 7.738693522813948622e-01 -5.230708877309053761e-01 -8.933224660173336162e-02 -9.952690696946452087e-02 4.620338862557417658e-01 -9.169466705225799708e-02 7.910770457524297916e-02 -8.832443311154329901e-01 -1.285580324014422571e-01 2.457713781703677602e-01 -8.272591793324405307e-01 3.396441132256928230e-01 -7.837035786850024555e-02 5.408442550392822401e-01 -5.142382156502484092e-01 -3.338234699798851568e-01 -4.004631594418370799e-01 -7.514076251635553039e-01 -2.741222694539942606e-01 -4.168977735158653219e-01 2.693176131203826040e-01 9.190581481087992666e-01 5.941919939988645621e-02


==> data_plots/switch_ncIC/metrics_tt_seed_2.csv <==
# tt, W, energy_tt, err_mod_1_tt
0.000000000000000000e+00,0.000000000000000000e+00,1.324513486935353423e+00,6.759077165452033464e-02
1.000000000000000021e-02,-3.747232363370363029e-01,1.223439522650583866e+00,6.148774927202989293e-02
2.000000000000000042e-02,-3.607745820548557969e-01,1.197492266636006830e+00,5.873007164862071444e-02
2.999999999999999889e-02,-3.282929806431161834e-01,1.182815592399393712e+00,5.738065288197111841e-02
4.000000000000000083e-02,-4.300696165033589535e-01,1.189709774252178054e+00,5.593447919098978177e-02
5.000000000000000278e-02,-5.391143355938181614e-01,1.215282539809543705e+00,5.405055798805002976e-02
5.999999999999999778e-02,-6.029364894571891398e-01,1.248420008823663441e+00,5.211980808461586651e-02
7.000000000000000666e-02,-5.830609288065646822e-01,1.270125589212806494e+00,5.058751142455299860e-02
8.000000000000000167e-02,-5.684739931914053468e-01,1.285265205174433989e+00,4.947617497443339285e-02
8.999999999999999667e-02,-5.774819721671465844e-01,1.300527550488625339e+00,4.858097271970487907e-02
1.000000000000000056e-01,-6.750751916299660982e-01,1.335915231562013972e+00,4.792177568121604864e-02
1.100000000000000006e-01,-6.446433057562777069e-01,1.353863129639025775e+00,4.783817084207110659e-02
1.199999999999999956e-01,-8.352887541869139509e-01,1.414750454653411760e+00,4.845418176131002092e-02
1.300000000000000044e-01,-8.091704841482401100e-01,1.451518589154029426e+00,4.971275122766660726e-02
1.400000000000000133e-01,-9.196212758090568373e-01,1.507352111445094733e+00,5.166208605055578468e-02
1.499999999999999944e-01,-1.008376255093058171e+00,1.569917994162929542e+00,5.421968153977783922e-02
1.600000000000000033e-01,-1.075454785679277103e+00,1.632047388697581480e+00,5.714357135894752165e-02
1.700000000000000122e-01,-1.116340075658117437e+00,1.688181915271194322e+00,6.021367823405630176e-02
1.799999999999999933e-01,-9.845914912627005133e-01,1.699484689247870328e+00,6.247139260867268923e-02
1.900000000000000022e-01,-1.092902203673163042e+00,1.739094809286175991e+00,6.505596030335109026e-02
2.000000000000000111e-01,-1.145915208143922781e+00,1.780398283549975647e+00,6.784246940183825958e-02
2.099999999999999922e-01,-9.778159564432570283e-01,1.770396005950039653e+00,6.987829938584824707e-02
2.200000000000000011e-01,-9.257531214753923487e-01,1.754143768139947435e+00,7.178567252908327201e-02
2.300000000000000100e-01,-8.778921588991062119e-01,1.731401963978967062e+00,7.366303307055643845e-02
2.399999999999999911e-01,-9.175114869149634256e-01,1.724362030354465336e+00,7.571665862227640320e-02
2.500000000000000000e-01,-8.735155412536453889e-01,1.704747124430049832e+00,7.787285264101688476e-02
2.600000000000000089e-01,-8.874396527548694680e-01,1.691348205427645635e+00,8.015094073056525104e-02
2.700000000000000178e-01,-9.361474471274112696e-01,1.689994068759247625e+00,8.262399474802356591e-02
2.800000000000000266e-01,-9.268939677070309191e-01,1.682204098994606767e+00,8.527767763463278694e-02
2.899999999999999800e-01,-7.640289089474048279e-01,1.630419725433036149e+00,8.818587354666386491e-02
2.999999999999999889e-01,-7.019473870201161647e-01,1.575792674503721624e+00,9.116986562210370459e-02
3.099999999999999978e-01,-6.869033475021295576e-01,1.529063725759189030e+00,9.411184569613610662e-02
3.200000000000000067e-01,-8.208696719465014002e-01,1.524822426432919098e+00,9.701955181754202961e-02
3.300000000000000155e-01,-8.786934348932992078e-01,1.529134962744996606e+00,1.000835198865100834e-01
3.400000000000000244e-01,-9.237415550487070304e-01,1.537668432651318584e+00,1.032995256504683212e-01
3.500000000000000333e-01,-6.276917729464104312e-01,1.459008307557368100e+00,1.068254651496420016e-01
3.599999999999999867e-01,-6.140003267151921129e-01,1.401680065034065059e+00,1.100724890459370137e-01
3.699999999999999956e-01,-6.952960909438737902e-01,1.378040230141319711e+00,1.131933472485038145e-01
3.800000000000000044e-01,-6.710959341107861631e-01,1.347576215425204005e+00,1.163575746364204355e-01
3.900000000000000133e-01,-4.693318896858031941e-01,1.264436888735192221e+00,1.199330517110817201e-01
4.000000000000000222e-01,-3.821672942885406266e-01,1.178723712109379651e+00,1.235741254808384731e-01
4.100000000000000311e-01,-3.012097816518397031e-01,1.090162000119298424e+00,1.272627552075694390e-01
4.199999999999999845e-01,-2.792843983594622270e-01,1.013347708558245852e+00,1.307661260631632072e-01
4.299999999999999933e-01,-1.468833512482335124e-01,9.180722278411665993e-01,1.345541091930910205e-01
4.400000000000000022e-01,-7.509953045172181041e-02,8.270678712351192674e-01,1.382976175229134463e-01
4.500000000000000111e-01,-1.027301271277911571e-01,7.581689914705378452e-01,1.416524902420787935e-01
4.600000000000000200e-01,-1.432161595840554524e-01,7.067111089219749731e-01,1.447927324149904660e-01
4.700000000000000289e-01,-2.995722294605049907e-01,6.909735169565962565e-01,1.479120665374332455e-01
4.799999999999999822e-01,-3.041550035639287719e-01,6.749667503157313897e-01,1.510160028594214054e-01
4.899999999999999911e-01,-1.802162971846611728e-01,6.317541928626974057e-01,1.541289184570707460e-01
5.000000000000000000e-01,-2.365123373159000453e-01,6.094275074210312448e-01,1.572456728931803105e-01
5.100000000000000089e-01,-2.665301640317926934e-01,5.950807508279792879e-01,1.604118634218542339e-01
5.200000000000000178e-01,-3.098369985196143261e-01,5.905046218474137021e-01,1.636502693327279712e-01
5.300000000000000266e-01,-1.672123588881077871e-01,5.517976039799870058e-01,1.668806330879207822e-01
5.400000000000000355e-01,-6.895520705568099207e-02,5.051639110336223482e-01,1.701965045850385994e-01
5.500000000000000444e-01,-1.151955643242525279e-01,4.773323015588741280e-01,1.734470224948077566e-01
5.600000000000000533e-01,-1.098904341010141089e-01,4.519313007602285825e-01,1.767105856291757704e-01
5.700000000000000622e-01,7.847551702996896639e-02,4.073802273690216302e-01,1.801858196890881170e-01
5.799999999999999600e-01,6.989778451229611278e-02,3.773704775448140092e-01,1.835480640415821374e-01
5.899999999999999689e-01,1.049703427058499144e-01,3.542861625690117977e-01,1.869035120422643248e-01
5.999999999999999778e-01,-1.545480731259563957e-02,3.340369196633406479e-01,1.901905961798918965e-01
6.099999999999999867e-01,5.175058715190216513e-02,3.184176936690181203e-01,1.934765186890235189e-01
6.199999999999999956e-01,1.450759072665335492e-01,3.111214712727989884e-01,1.968094318502751905e-01
6.300000000000000044e-01,5.375109110230928688e-02,2.963320647191572399e-01,2.000869753406726848e-01
6.400000000000000133e-01,2.855665274833087824e-02,2.828346515562881192e-01,2.033658686755233092e-01
6.500000000000000222e-01,1.369545913669023562e-01,2.816465575628079310e-01,2.066493078047159093e-01
6.600000000000000311e-01,2.675413570616087811e-02,2.659486052776617315e-01,2.099247108372609971e-01
6.700000000000000400e-01,-1.681181064525827731e-02,2.510426633087456394e-01,2.132086503379845566e-01
6.800000000000000488e-01,1.763964243088909575e-02,2.403512411519924674e-01,2.164526468649944912e-01
6.900000000000000577e-01,-2.940679555985317717e-02,2.284983991279844195e-01,2.196979313621298946e-01
7.000000000000000666e-01,1.139844353020355756e-02,2.187841612622640763e-01,2.228998947197434466e-01
7.099999999999999645e-01,-2.298223855288072937e-02,2.089540698358390847e-01,2.260837989473326592e-01
7.199999999999999734e-01,-1.131472577664121085e-02,1.998752528904799430e-01,2.292296383779271196e-01
7.299999999999999822e-01,2.293582522692952652e-01,2.131554305955540296e-01,2.324658839645576680e-01
7.399999999999999911e-01,2.147323290361055348e-01,2.252607313255961252e-01,2.355844299661585539e-01
7.500000000000000000e-01,2.532882134420686437e-01,2.436297292263071845e-01,2.386628612640886715e-01
7.600000000000000089e-01,5.034645103634757118e-02,2.093294492101537008e-01,2.416758344971851880e-01
7.700000000000000178e-01,4.964808088885396681e-02,1.927698396759523758e-01,2.446158418262611156e-01
7.800000000000000266e-01,-3.180073291219003007e-02,1.722940932791693358e-01,2.475340820151566701e-01
7.900000000000000355e-01,-9.207510466169369079e-04,1.599544740632424245e-01,2.503653858934636878e-01
8.000000000000000444e-01,3.674969908069090907e-02,1.520290574942040618e-01,2.531283946023779596e-01
8.100000000000000533e-01,4.475535027769695501e-02,1.455574435053752502e-01,2.558293102987087564e-01
8.200000000000000622e-01,-6.148113318426657453e-02,1.346354655006508638e-01,2.584962575693274256e-01
8.300000000000000711e-01,-1.213418908439408417e-01,1.353992864642319938e-01,2.611138707264674674e-01
8.399999999999999689e-01,-2.178973367593202703e-01,1.600298836124622870e-01,2.637103689431555265e-01
8.499999999999999778e-01,-2.235007885688166940e-01,1.789031499435214945e-01,2.662038790604895344e-01
8.599999999999999867e-01,-4.790294802447902511e-01,2.799504629272847045e-01,2.688770975459527368e-01
8.699999999999999956e-01,-4.765845873637130081e-01,3.342065816516157084e-01,2.713531375085975195e-01
8.800000000000000044e-01,-5.024583736574579351e-01,3.791591791594902672e-01,2.737237360136812736e-01
8.900000000000000133e-01,-4.923476579422695343e-01,4.062789797125551661e-01,2.759743548510679712e-01
9.000000000000000222e-01,-4.654486796042276997e-01,4.178828341572119465e-01,2.781163755992208664e-01
9.100000000000000311e-01,-5.075972288868003668e-01,4.444909767786112686e-01,2.801990679779968740e-01
9.200000000000000400e-01,-4.998034897189605474e-01,4.591366591833075383e-01,2.821969156009380697e-01
9.300000000000000488e-01,-4.831431924454306359e-01,4.642533991868602050e-01,2.841129507898533801e-01
9.400000000000000577e-01,-4.542984159695644952e-01,4.593253891501450914e-01,2.859485664922452597e-01
9.500000000000000666e-01,-3.746758839267719243e-01,4.306868084763441074e-01,2.877038576221080390e-01
9.599999999999999645e-01,-2.113203382670356956e-01,3.638412815376969034e-01,2.894222559587520394e-01
9.699999999999999734e-01,-1.832569270753843793e-01,3.178917020359278700e-01,2.910353316410475011e-01
9.799999999999999822e-01,-2.149276368967985573e-01,2.956488137527609750e-01,2.925551509723054999e-01
9.899999999999999911e-01,-4.275102113406529236e-01,3.502550097657413652e-01,2.941218739380194180e-01
1.000000000000000000e+00,-4.167578474054706161e-01,3.731954772111083507e-01,2.955832726487480078e-01


==> data_plots/switch_ncIC/metrics_tt_seed_3.csv <==
# tt, W, energy_tt, err_mod_1_tt
0.000000000000000000e+00,0.000000000000000000e+00,1.324513486935353423e+00,6.759077165452033464e-02
1.000000000000000021e-02,-1.239777683395848068e-01,1.210485144809538838e+00,6.362671812803798177e-02
2.000000000000000042e-02,-9.041203103620316928e-02,1.167822849116856743e+00,6.214715273735643697e-02
2.999999999999999889e-02,4.753749573048859922e-03,1.138969227934496287e+00,6.132159350272938653e-02
4.000000000000000083e-02,-9.876044296363992864e-03,1.117273615210878424e+00,6.077858655314841152e-02
5.000000000000000278e-02,5.730923455160848862e-03,1.098324751177863101e+00,6.034090801272692234e-02
5.999999999999999778e-02,5.184703327731676054e-02,1.081001136226408033e+00,5.989272124335190406e-02
7.000000000000000666e-02,6.382649775159950079e-02,1.064872510245766346e+00,5.946980228895600018e-02
8.000000000000000167e-02,-1.386035775225642058e-02,1.048165151183988231e+00,5.912672679887157057e-02
8.999999999999999667e-02,-4.180784352786066915e-02,1.032544873818943110e+00,5.877477547062053692e-02
1.000000000000000056e-01,-1.298619125789358120e-01,1.019767247438032598e+00,5.816762144795801365e-02
1.100000000000000006e-01,-9.576056193908837055e-02,1.005687302473499356e+00,5.776860209798449775e-02
1.199999999999999956e-01,1.923298937156897037e-01,9.892284863807548900e-01,5.641075381816874901e-02
1.300000000000000044e-01,1.982412641817819232e-01,9.800998051730043237e-01,5.549815464043757196e-02
1.400000000000000133e-01,2.343082416703261006e-01,9.748678451787793353e-01,5.456431063768574924e-02
1.499999999999999944e-01,4.164418139861648660e-01,9.949799518925376285e-01,5.257492745516643279e-02
1.600000000000000033e-01,4.170012019829327232e-01,1.010434672720545324e+00,5.124201261273188257e-02
1.700000000000000122e-01,3.031741481947369810e-01,9.999454494145284533e-01,5.049559543358433933e-02
1.799999999999999933e-01,3.424107041052535938e-01,1.003385408730818273e+00,4.983672469874930039e-02
1.900000000000000022e-01,3.176477542692746070e-01,1.000221297486907801e+00,4.931246782396492973e-02
2.000000000000000111e-01,4.197042971068036255e-01,1.020446144618879281e+00,4.866759164467250598e-02
2.099999999999999922e-01,3.900188978449574129e-01,1.025663505442878431e+00,4.807563906438032386e-02
2.200000000000000011e-01,3.051391088588425449e-01,1.008726736288696912e+00,4.766217387989975240e-02
2.300000000000000100e-01,3.583873222961100335e-01,1.009744917306680145e+00,4.728497337887622998e-02
2.399999999999999911e-01,5.553797578673005386e-01,1.060235786912298916e+00,4.672935172018365113e-02
2.500000000000000000e-01,5.904015880061018740e-01,1.102893343720274810e+00,4.616116451076715532e-02
2.600000000000000089e-01,3.679229059367036814e-01,1.065824377641912735e+00,4.593001473629069326e-02
2.700000000000000178e-01,3.437420864995595071e-01,1.039946947058635995e+00,4.575654366470558593e-02
2.800000000000000266e-01,3.506355725462732553e-01,1.023013403569942081e+00,4.556398296927769570e-02
2.899999999999999800e-01,4.552943155983689150e-01,1.036772864197761157e+00,4.544715734269776791e-02
2.999999999999999889e-01,3.865160959607218949e-01,1.022300387280315137e+00,4.536805903406227608e-02
3.099999999999999978e-01,4.705591340627636177e-01,1.034758577208348740e+00,4.539195184858220433e-02
3.200000000000000067e-01,4.661867790879002937e-01,1.038410965348929738e+00,4.548567525654319266e-02
3.300000000000000155e-01,5.272209055946208700e-01,1.057744542594266646e+00,4.581441758022080507e-02
3.400000000000000244e-01,5.618060183597028967e-01,1.079521299274164292e+00,4.635561249673994522e-02
3.500000000000000333e-01,5.443958662335932619e-01,1.086993759621016409e+00,4.696440999143985939e-02
3.599999999999999867e-01,5.207583612495637615e-01,1.084153946345564501e+00,4.755960503386848226e-02
3.699999999999999956e-01,5.967298480238411029e-01,1.107040618785360087e+00,4.847987244299161586e-02
3.800000000000000044e-01,6.461969612294162779e-01,1.136781737073084608e+00,4.976212351520146321e-02
3.900000000000000133e-01,8.652671041803354779e-01,1.231497605462670952e+00,5.313654181869815335e-02
4.000000000000000222e-01,9.853984097287389332e-01,1.331919510222790315e+00,5.760685593207048871e-02
4.100000000000000311e-01,1.154936318929069561e+00,1.454358990226998660e+00,6.370230561613450526e-02
4.199999999999999845e-01,1.065413526069852068e+00,1.501172623553131080e+00,6.785497309188513737e-02
4.299999999999999933e-01,1.042504077576736021e+00,1.531581703611299972e+00,7.141430235151345618e-02
4.400000000000000022e-01,1.008183737956446446e+00,1.544607066797360373e+00,7.459273568550016387e-02
4.500000000000000111e-01,9.898388152630024361e-01,1.549845189363438180e+00,7.767734301950608711e-02
4.600000000000000200e-01,1.088703419779581960e+00,1.586976794942347224e+00,8.138429152843650038e-02
4.700000000000000289e-01,1.135716885545819510e+00,1.621680149813294669e+00,8.532002189670151449e-02
4.799999999999999822e-01,1.085567266450720769e+00,1.623215896632163480e+00,8.889942419673861618e-02
4.899999999999999911e-01,1.101267579669672037e+00,1.627780183931255120e+00,9.258615304535380841e-02
5.000000000000000000e-01,1.112569161971153964e+00,1.630137269987485205e+00,9.637108060583099434e-02
5.100000000000000089e-01,9.915771872377655560e-01,1.587126072616023231e+00,9.989405970994000294e-02
5.200000000000000178e-01,8.958646695410651395e-01,1.526078607882316751e+00,1.033450585816886313e-01
5.300000000000000266e-01,9.855138987613382140e-01,1.511120559746046865e+00,1.068794650622232195e-01
5.400000000000000355e-01,1.045099251415274377e+00,1.510295504686717027e+00,1.105556431063839801e-01
5.500000000000000444e-01,1.145233000974419157e+00,1.531068769082910563e+00,1.145070643284605560e-01
5.600000000000000533e-01,1.189436622351284223e+00,1.547462781636213203e+00,1.185296822908875336e-01
5.700000000000000622e-01,1.221174311147982250e+00,1.559094386231471896e+00,1.225808274283993193e-01
5.799999999999999600e-01,1.117942805985282506e+00,1.528440649419373631e+00,1.263704990985773935e-01
5.899999999999999689e-01,9.942004119962742914e-01,1.468299059440513199e+00,1.300494323449830902e-01
5.999999999999999778e-01,9.984717607540705142e-01,1.427865123596915531e+00,1.336837518121484214e-01
6.099999999999999867e-01,1.031116329508104723e+00,1.403758973603589810e+00,1.373322257546437108e-01
6.199999999999999956e-01,9.801168138435665256e-01,1.363987443323127158e+00,1.409456670859637606e-01
6.300000000000000044e-01,1.055606745912887057e+00,1.353046801493062334e+00,1.446136922241635647e-01
6.400000000000000133e-01,1.122218432166493418e+00,1.355150817565078158e+00,1.483544678735677080e-01
6.500000000000000222e-01,1.167350358323020920e+00,1.359725554140078119e+00,1.521285454048186825e-01
6.600000000000000311e-01,1.118689232903364639e+00,1.341511751576290434e+00,1.558146114316047992e-01
6.700000000000000400e-01,1.263876287906768425e+00,1.363423569677525427e+00,1.596571544022587497e-01
6.800000000000000488e-01,1.159257409691632379e+00,1.341648921744612144e+00,1.633236543963883236e-01
6.900000000000000577e-01,1.212091625641642523e+00,1.338619805396794149e+00,1.669889810898791405e-01
7.000000000000000666e-01,1.203545385010103219e+00,1.328974212694947532e+00,1.706055283531579259e-01
7.099999999999999645e-01,1.110453239506940415e+00,1.294682022528358623e+00,1.741715706887476678e-01
7.199999999999999734e-01,9.312893910519689511e-01,1.223332858499495801e+00,1.778228216416424812e-01
7.299999999999999822e-01,8.022790326206784561e-01,1.141815017503494234e+00,1.815424480329805024e-01
7.399999999999999911e-01,7.570173479191181221e-01,1.072671195403655409e+00,1.851931260339720053e-01
7.500000000000000000e-01,7.917546540803949151e-01,1.028935569554321638e+00,1.887018961026357688e-01
7.600000000000000089e-01,8.615038442657092510e-01,1.009481204790874775e+00,1.921043631952788211e-01
7.700000000000000178e-01,7.625132607052953482e-01,9.641418944563854287e-01,1.955369305117947154e-01
7.800000000000000266e-01,7.992326364135218242e-01,9.392360433652301444e-01,1.988827826379050701e-01
7.900000000000000355e-01,7.043861854840417491e-01,8.937839181175667447e-01,2.022672778523094128e-01
8.000000000000000444e-01,8.163407904399019310e-01,8.884312282391326754e-01,2.055167212035540480e-01
8.100000000000000533e-01,9.580714861390802195e-01,9.152114592232386547e-01,2.087142804309881361e-01
8.200000000000000622e-01,1.008523745436175068e+00,9.423623314310363153e-01,2.118404640694594165e-01
8.300000000000000711e-01,1.020749492313425044e+00,9.635925547228971766e-01,2.148854600278251870e-01
8.399999999999999689e-01,1.029908408839276257e+00,9.823703265278486141e-01,2.178551336235100833e-01
8.499999999999999778e-01,9.415345894815088101e-01,9.758488872002861747e-01,2.207894176114434670e-01
8.599999999999999867e-01,9.259804792154300301e-01,9.717025149467383160e-01,2.236684886259784899e-01
8.699999999999999956e-01,1.074507104753085196e+00,1.008268148898365357e+00,2.264389733625907231e-01
8.800000000000000044e-01,1.165035024190840041e+00,1.056533470907105032e+00,2.291300087486050630e-01
8.900000000000000133e-01,1.342523182349562916e+00,1.134305419018220906e+00,2.318173556420920489e-01
9.000000000000000222e-01,1.380087609341136057e+00,1.202534262615849281e+00,2.343335429166803485e-01
9.100000000000000311e-01,1.411317183354732663e+00,1.264866190618364472e+00,2.367020907289063003e-01
9.200000000000000400e-01,1.502314141412735227e+00,1.337223818043646428e+00,2.389703312403151092e-01
9.300000000000000488e-01,1.340383115148199744e+00,1.358775943630058602e+00,2.411206825137473808e-01
9.400000000000000577e-01,1.457205355933812729e+00,1.409846978259277739e+00,2.431220554452035165e-01
9.500000000000000666e-01,1.565700936781776687e+00,1.476105636697018886e+00,2.450312646301693043e-01
9.599999999999999645e-01,1.735287764580171643e+00,1.563857453261179753e+00,2.469197635175325867e-01
9.699999999999999734e-01,1.837872982432561031e+00,1.654290445935945986e+00,2.486925505673548420e-01
9.799999999999999822e-01,1.939559366817732444e+00,1.746007195355931074e+00,2.503461070866227489e-01
9.899999999999999911e-01,1.894050999490277665e+00,1.815228920432981008e+00,2.517545077861106928e-01
1.000000000000000000e+00,1.788628473430318611e+00,1.853779172148522392e+00,2.530795435562229745e-01


==> data_plots/switch_ncIC/singular_values_l.csv <==
6.153720843768049917e+02
9.103659216153718603e+01
5.379054018791180170e+01
3.131228566948524161e+01
2.331049521810248137e+01
2.102870319948219802e+01
6.653993428699346957e+00
6.543475337799402602e+00
5.653568219761392122e+00
5.031287925646245718e+00
4.283201893973801688e+00
3.472379885356907891e+00
3.253048561297358088e+00
2.830931523519630399e+00
2.292628532327058544e+00
2.043063252964124388e+00
1.890168546410602834e+00
1.767166417919092236e+00
1.601523216540700068e+00
1.294298894795730792e+00
1.278012072191609949e+00
1.132800393756149271e+00
1.016323479162427379e+00
9.438128758411601371e-01
8.779084567569283015e-01
8.313904558754307006e-01
7.551477294448554201e-01
7.282618896432487832e-01
6.327362327125716224e-01
5.645386925022567448e-01
5.377714484261038042e-01
4.763092288114530448e-01
4.413924718842970885e-01
3.989607401400185882e-01
3.814957123437078268e-01
3.699856364283363730e-01
3.418531880562344361e-01
3.048516448132189138e-01
2.854197321112738051e-01
2.747754240546148030e-01
2.587028942010884958e-01
2.384415849248727737e-01
2.292049598238110886e-01
2.236777333419711911e-01
2.021860389743319608e-01
1.896573838545158042e-01
1.855195052414952417e-01
1.784248226268358717e-01
1.709529123466414224e-01
1.656499322533917518e-01
1.595571602317521209e-01
1.547732098389844879e-01
1.420577128062005257e-01
1.396993914166848039e-01
1.296051590137661802e-01
1.187936481191280563e-01
1.148206299810255182e-01
1.135461092582944059e-01
1.060295065680499083e-01
9.742790945880069886e-02
9.198673319113133406e-02
8.686922176790196071e-02
8.459735555773048588e-02
8.392708284072733504e-02
7.549441375175634794e-02
7.212147123852905017e-02
6.724687444225713184e-02
6.456703892222054320e-02
5.981615125891968227e-02
5.754313602570852032e-02
5.621987643167809801e-02
5.215106379731646730e-02
4.766362876287264655e-02
4.662601701940948667e-02
4.421475778044282878e-02
4.207328164890244970e-02
4.157638469404056902e-02
4.063768241707781115e-02
3.852271085502511488e-02
3.669951785507302028e-02
3.363143031713843045e-02
3.317154041353052168e-02
3.203353601247033167e-02
3.027551741603807384e-02
2.942755262236035341e-02
2.863090038385682212e-02
2.792815456892140322e-02
2.638531050793713195e-02
2.553020424382233811e-02
2.431318676275865190e-02
2.409422702617469020e-02
2.343832368945127087e-02
2.211063643666968601e-02
2.080999749306285118e-02
2.001090294487050184e-02
1.932304608537105395e-02
1.769397008672889127e-02
1.759424277248904447e-02
1.672748836197062230e-02
1.626028945184676208e-02
1.580123146679146898e-02
1.466675123838928965e-02
1.435892213602914420e-02
1.391540231159383786e-02
1.311801351095082634e-02
1.277947875625547701e-02
1.262826634127804486e-02
1.145694920472787801e-02
1.084508698382435389e-02
1.069626730839582165e-02
1.045230732865093555e-02
1.022453165957162326e-02
9.879243736122759328e-03
9.710452893431675489e-03
9.178256794321836692e-03
8.931565290742958171e-03
8.443367446577245902e-03
8.378446168318174833e-03
8.238742151898086410e-03
7.875260626599382002e-03
7.490671435453805788e-03
7.276126778650595338e-03
6.638846257487698160e-03
6.225846183166830819e-03
6.062391990884050466e-03
6.008835130883951811e-03
5.844563871993558625e-03
5.606996729716263485e-03
5.485897458982131811e-03
5.318869932858312673e-03
5.098753501044815152e-03
4.708210352880233714e-03
4.680921843674894917e-03
4.515390132800766246e-03
4.379402698817130152e-03
4.234671851382290804e-03
4.000284834244839660e-03
3.888145859822789326e-03
3.834728806542994639e-03
3.733465327864801328e-03
3.607644376395377234e-03
3.487397066528859831e-03
3.272078821330780610e-03
3.122910429429791648e-03
3.016212700919428721e-03
2.947802474308149848e-03
2.887397616912335766e-03
2.756688498806058717e-03
2.653661506850819862e-03
2.634926664494628267e-03
2.492132927857295972e-03
2.475340482338903979e-03
2.306585327632750676e-03
2.233818078694214601e-03
2.183834819023185159e-03
2.133915272841774464e-03
2.059468176123093602e-03
2.017803850441478829e-03
1.931546448054051023e-03
1.848303370398012100e-03
1.754787053518114476e-03
1.712743696609281187e-03
1.677457792758721335e-03
1.648542927419434671e-03
1.597012513268567056e-03
1.532124685673762719e-03
1.464019781328366803e-03
1.404214414006163970e-03
1.396213948003611691e-03
1.324812695148566612e-03
1.286382685849117059e-03
1.263137907820417261e-03
1.234790716840453249e-03
1.211441935838566747e-03
1.143137148713442618e-03
1.106992800229096097e-03
1.087498327766173254e-03
1.046155226492952216e-03
9.854766678067316751e-04
9.457530101467362307e-04
8.909120649385909602e-04
8.835635959725891744e-04
8.444837880889201169e-04
8.356119954616468082e-04
8.215338957934321040e-04
8.014503368586119603e-04
7.879603132121839291e-04
7.703589943942335807e-04
7.412676572737594968e-04
7.216726468704376656e-04
6.982182346182853189e-04
6.610062396821740714e-04
6.544214426342764282e-04
6.376472269476660387e-04
6.086975379823951265e-04
5.820192693719376505e-04
5.570048231264717632e-04
5.358865782792405314e-04
5.232725611104772825e-04
5.142879266019218095e-04
5.066295599439046967e-04
4.859175811824558832e-04
4.652609373467405914e-04
4.602094176390009086e-04
4.297733398625872849e-04
4.207948914114528413e-04
4.043329537776416951e-04
3.836247432766493200e-04
3.728781775449765946e-04
3.629016112743051539e-04
3.558517402726262034e-04
3.465241918979375000e-04
3.278880171873606677e-04
3.240052716947255137e-04
3.169407477916028754e-04
3.132551448184373206e-04
3.002834461996163021e-04
2.870451066647177352e-04
2.715659203426093937e-04
2.626341580816797245e-04
2.560345978246716383e-04
2.537108249001452428e-04
2.371749210691447181e-04
2.339795043622424449e-04
2.310237003303884759e-04
2.207695845577908986e-04
2.105197960662800289e-04
1.990876151937384533e-04
1.939929816318450729e-04
1.783714490354943111e-04
1.679380847487849928e-04
1.663398006140746237e-04
1.606072708267060616e-04
1.555260741866064172e-04
1.530008221064301378e-04
1.519588756353645344e-04
1.490246953460048031e-04
1.423478949050641399e-04
1.346375725185107409e-04
1.337440208355697186e-04
1.289726786654863419e-04
1.240309521788436013e-04
1.203945701675609374e-04
1.160217234684157153e-04
1.090457270562222446e-04
1.069377487364052290e-04
1.034074110843222980e-04
1.007572745715754211e-04
9.938536312758243117e-05
9.678032255783460046e-05
9.393269949135857463e-05
9.038999538476027095e-05
8.704294741786483428e-05
8.376423668706704676e-05
8.209491365027586846e-05
7.923336784575817191e-05
7.683026200307030266e-05
7.450279278062403858e-05
7.246809947745352139e-05
7.088063985271195113e-05
6.815762341259752339e-05
6.590245860957009950e-05
6.437356641590185420e-05
6.343512895949083685e-05
6.087193590266699091e-05
5.796589637864119917e-05
5.446125775282405451e-05
5.375739391274181496e-05
4.999671632416936059e-05
4.790990094496653764e-05
4.258483506939379255e-05
4.142270341433333599e-05
3.986748621859957192e-05
3.748070479823221405e-05
3.405121754896385901e-05
3.223610696613932977e-05
3.026174831237771085e-05
2.762908152725528969e-05
2.640084037376619588e-05
2.525517156589081536e-05
2.447605765820890341e-05
2.026000367037467567e-05
1.858749485511786463e-05
1.816580517223001298e-05
1.691490821383675216e-05
1.606050544670390245e-05
1.552371917146850525e-05
1.128721059936223800e-05
7.375045500779608273e-06


==> data_plots/switch_ncIC/singular_values_m.csv <==
1.172472004940310200e+02
9.396854101677112681e+01
5.545010236641944346e+01
4.084061277893432873e+01
3.484872768334800952e+01
3.146656746845460972e+01
2.104122458960125641e+01
1.324911572802850834e+01
7.903503810001596186e+00
7.007524666787814382e+00
6.362045640864447904e+00
5.179115658370949227e+00
4.755014489239130171e+00
4.078200851742289856e+00
3.844221017408817165e+00
3.546062703776482028e+00
3.151135505079122989e+00
2.745045960840950094e+00
2.482064312809194817e+00
2.220774733316887684e+00
2.044979417887371476e+00
1.886946373276993771e+00
1.695677963918490905e+00
1.581192962763305676e+00
1.331200733329264363e+00
1.080409534898821411e+00
1.035577314941772631e+00
9.636117286702015061e-01
9.096071879918786740e-01
7.419840960682059228e-01
7.236514884298979045e-01
6.556542852402394983e-01
6.260876256781077176e-01
5.635097773209361005e-01
5.330188836364998517e-01
4.874751796542246551e-01
4.486413750493354891e-01
3.873205581916961959e-01
3.677807404947903147e-01
3.516140002154202193e-01
3.297725650640074835e-01
2.930768476910084464e-01
2.723363572686179901e-01
2.479484246639358791e-01
2.298891294631221216e-01
2.074858333107524877e-01
1.861907910685172973e-01
1.731592707236059014e-01
1.517675494145198645e-01
1.449515627118274641e-01
1.387550232333547851e-01
1.323893758926426301e-01
1.255802369838322219e-01
1.134967032363366213e-01
1.063515035608684212e-01
9.757232169460636206e-02
9.386659016534441846e-02
8.859647011893256874e-02
8.655279077372612928e-02
8.498807118434896501e-02
8.329916204777496058e-02
7.990837256850834291e-02
7.883613994346279352e-02
7.097371211410649638e-02
6.669827272890010983e-02
6.289735036827509562e-02
6.045172439759571859e-02
5.607313966002885897e-02
5.518602099858200410e-02
5.281261512431487809e-02
5.013120920775893802e-02
4.837825792144247183e-02
4.317266664033808654e-02
4.162494916357373231e-02
4.084754229519335644e-02
3.878184269085663965e-02
3.748108281053594976e-02
3.543612076300044905e-02
3.243017630403535745e-02
3.157517854603666962e-02
3.044661333607173379e-02
2.925303419403669364e-02
2.778250161884132652e-02
2.733552260740131426e-02
2.658921952253296556e-02
2.546838159528469828e-02
2.491171036484773546e-02
2.336888679134803762e-02
2.266705327406954434e-02
2.153188692295551071e-02
2.114492692932908036e-02
2.007145113753936935e-02
1.982991401700723300e-02
1.895907610668930848e-02
1.832721413035682742e-02
1.767377893428364460e-02
1.714491622536323465e-02
1.599383667868665981e-02
1.550508404492773398e-02
1.430178244197150353e-02
1.398814748992269208e-02
1.385890560498515001e-02
1.319241526895286766e-02
1.279683159535249283e-02
1.266598708299415850e-02
1.206991915604198849e-02
1.141493043033387292e-02
1.080344173289833794e-02
1.067155525839785443e-02
1.055344137339937413e-02
1.017483639788727828e-02
9.876527089133240248e-03
9.562446957433429900e-03
9.523374220941748652e-03
9.114471123742251546e-03
8.863543685038681799e-03
8.407659584882576018e-03
8.342790601727904584e-03
8.017793109551515918e-03
7.888121877640406204e-03
7.761778931971383307e-03
7.507710417395286641e-03
7.246055723604697373e-03
7.095883848882169297e-03
6.989698662803079700e-03
6.639658029255929815e-03
6.567701318928313887e-03
6.464918383614388572e-03
6.421955865116485418e-03
6.062830593969676350e-03
5.891215694033575395e-03
5.703975339453389894e-03
5.602542180677163620e-03
5.536797892141936267e-03
5.469968440558766083e-03
5.305794457625343831e-03
5.040443929018023454e-03
4.916868447775950453e-03
4.838063386518422389e-03
4.732945981235288889e-03
4.598704709610155691e-03
4.564316702755029202e-03
4.374998881025381724e-03
4.271875425974920766e-03
4.064552377191006649e-03
3.979758272414681865e-03
3.945619818494701739e-03
3.881216245877614976e-03
3.726715862753893303e-03
3.714771703030883034e-03
3.626706124069767421e-03
3.423787256184454911e-03
3.390281034827863013e-03
3.282686063719138844e-03
3.266351530496001531e-03
3.196194653308219880e-03
3.036013090993032720e-03
2.974186184142534311e-03
2.948834991810448444e-03
2.818313872993909609e-03
2.722969350593140887e-03
2.669112751702576013e-03
2.650323838394939412e-03
2.604146277761408817e-03
2.475327766325984263e-03
2.395166747666333147e-03
2.376796768920641598e-03
2.347900105329573175e-03
2.273783943320954043e-03
2.218860309692225440e-03
2.192734716355835330e-03
2.116109158877081762e-03
2.093198163236900233e-03
1.987279767150526479e-03
1.958364888021816002e-03
1.896948887534099246e-03
1.842121265649222404e-03
1.807039156764668605e-03
1.792589443147959115e-03
1.732826783822302230e-03
1.717778871685174229e-03
1.689712815938931769e-03
1.679312269681556896e-03
1.600826160674758943e-03
1.570534617524451445e-03
1.544179277043995942e-03
1.533278071105831841e-03
1.520851333423546515e-03
1.492018353767772358e-03
1.456585910182172944e-03
1.419672278683865776e-03
1.399052837916849859e-03
1.367708304245667753e-03
1.320311969773042479e-03
1.305210400832221371e-03
1.267380806746025044e-03
1.243625161579332535e-03
1.222782573678177827e-03
1.194326723479657154e-03
1.178963164989313764e-03
1.156751204945421444e-03
1.130878743089967255e-03
1.120843427134841875e-03
1.084565277290486587e-03
1.060641920141003076e-03
1.049608167576661583e-03
1.032658857166013182e-03
1.019806645217243837e-03
1.007552608701531771e-03
9.805677843075630198e-04
9.745857996544546667e-04
9.638183303455710683e-04
9.395754901499591425e-04
9.252093807015980380e-04
8.946243494470861816e-04
8.729990787682183557e-04
8.632658654306165974e-04
8.410019675041518475e-04
8.260243819417977060e-04
8.136508026823096890e-04
8.004856673374696578e-04
7.867401854268412731e-04
7.734669321777080681e-04
7.514416775810156459e-04
7.428490181949272972e-04
7.294113131219874448e-04
7.059055942494727072e-04
6.955948390549506356e-04
6.898012977324690818e-04
6.684461895360971611e-04
6.551322339448180550e-04
6.508938487814456718e-04
6.415673092975993650e-04
6.384616441009016274e-04
6.248804004875027195e-04
6.047909459185558468e-04
5.948524866734589004e-04
5.809234248889479264e-04
5.731208335643453574e-04
5.683887183063132675e-04
5.594432771055951603e-04
5.433278490291395526e-04
5.365443552739255313e-04
5.328323350628364277e-04
5.210537690737111283e-04
5.140931461509410392e-04
5.066786144138831502e-04
5.014299747833540375e-04
4.881354575134533389e-04
4.778731080809725811e-04
4.694377659771512392e-04
4.605693605137604744e-04
4.575507232143358389e-04
4.501555672572966254e-04
4.455196753590889261e-04
4.340183306713165452e-04
4.274821140269820002e-04
4.243906433402825978e-04
4.158699541788723336e-04
4.074215779253474853e-04
4.036248210996313721e-04
3.980490341581252047e-04
3.896204778718481850e-04
3.868536243462973633e-04
3.772157665681605916e-04
3.741516813028461464e-04
3.681620863006147696e-04
3.597472102608052368e-04
3.566939411778839416e-04
3.526478875801020130e-04
3.455407874190466076e-04
3.389467813672688104e-04
3.337314679202101541e-04
3.281713384682195833e-04
3.210989921599121375e-04
3.185925755297447132e-04
3.107160477743571678e-04
3.060340270522276499e-04
3.029560432496639457e-04
2.982102013884998224e-04
2.947131042740942916e-04
2.922731635200073882e-04
2.824146493625835988e-04
2.794971968912154329e-04
2.755977547012477148e-04
2.716702240364642995e-04
2.655056942822757947e-04
2.633115955109557741e-04
2.602868765810306705e-04
2.574857192624520666e-04
2.554112922908014101e-04
2.532080351134689280e-04
2.523612282949866934e-04
2.465802303319847007e-04
2.419779429458152249e-04
2.396404638090976578e-04
2.355122687221714180e-04
2.319158520004155225e-04
2.274681967702445596e-04
2.235090420795491457e-04
2.213777894908330651e-04
2.173665459067121745e-04
2.157360300338918326e-04
2.102003318272385247e-04
2.056863382918349022e-04
2.046963381458661050e-04
2.019662694138952565e-04
1.999579604237500610e-04
1.966921258440166513e-04
1.944358447587108633e-04
1.909790504231730719e-04
1.868694119342066782e-04
1.833507815011851743e-04
1.804437777748815481e-04
1.793950765331248890e-04
1.767216380554669322e-04
1.748083522711604680e-04
1.739248376119209008e-04
1.697702929780428365e-04
1.686034016504940310e-04
1.640002233195397288e-04
1.626195533738484763e-04
1.562172192242579946e-04
1.561078660117762350e-04
1.528579223987517569e-04
1.494013502809804516e-04
1.475510433653128841e-04
1.460307934827175295e-04
1.446564201845318138e-04
1.415700280577609365e-04
1.409974071912237106e-04
1.391654758075846978e-04
1.368485110759279854e-04
1.356931970135073860e-04
1.332809563949058959e-04
1.317034614021558717e-04
1.286033587537517781e-04
1.256156784897664413e-04
1.244135425262032728e-04
1.221154554866430645e-04
1.211731721730562348e-04
1.191332622663868705e-04
1.188224230338510810e-04
1.174108335902587254e-04
1.133596098398252959e-04
1.123404051673638913e-04
1.107994397126435418e-04
1.073465806308472338e-04
1.065358596648893866e-04
1.056813827622339971e-04
1.044351819240134908e-04
1.027213275873452113e-04
1.004562601329901151e-04
9.964671072083217682e-05
9.915976296301976564e-05
9.598175219158946601e-05
9.468179823237124427e-05
9.395854820254162694e-05
9.260744407197461629e-05
9.202781246881702845e-05
8.975007256471613059e-05
8.873825947405902272e-05
8.825503108524580169e-05
8.598452292250249526e-05
8.514784591706982036e-05
8.338150685249865867e-05
8.229384509851916561e-05
8.178941926303262945e-05
8.022334433584353748e-05
7.946050874304241873e-05
7.883562066252838439e-05
7.771550376112572030e-05
7.676913964557819194e-05
7.562917964542336465e-05
7.447072554561589360e-05
7.378265059629949640e-05
7.272152145875236901e-05
7.237554473156704781e-05
6.877702389888651390e-05
6.864319693241593111e-05
6.822157966837953636e-05
6.797369972538052361e-05
6.647687633223535290e-05
6.617001128489983857e-05
6.606344309979237967e-05
6.494706541647257258e-05
6.354471915591793562e-05
6.264894298021976148e-05
6.212951448541140080e-05
6.028276619761399808e-05
5.987734086223495204e-05
5.966222881450249381e-05
5.932031766031469340e-05
5.846086690525393470e-05
5.771622800990503866e-05
5.634849354673009266e-05
5.554872855457387902e-05
5.511318861625310158e-05
5.466079313147807804e-05
5.362873649269425972e-05
5.328673654906452146e-05
5.263245246667121326e-05
5.133369910689093322e-05
5.083308920161962120e-05
5.028974999247937480e-05
4.987133537858977881e-05
4.905641515933713070e-05
4.840745171895028271e-05
4.810001627373502162e-05
4.795396075673429438e-05
4.597633515583844096e-05
4.538995981065521181e-05
4.472411661260295004e-05
4.410313256279493682e-05
4.338436361266502565e-05
4.315439632440393257e-05
4.269141228710556684e-05
4.232273808405393671e-05
4.172561304363665868e-05
4.112178980560516868e-05
4.079113801861892981e-05
4.029285804706401710e-05
3.986045427228521540e-05
3.874560102932065524e-05
3.847300432771443170e-05
3.795382785496646409e-05
3.758068210006778286e-05
3.715713306676174166e-05
3.683955567385566767e-05
3.611954059621763646e-05
3.571474372015050484e-05
3.526190390063377170e-05
3.468056320874687214e-05
3.453800105449213984e-05
3.399078064266126313e-05
3.353265137369623619e-05
3.334859895478698566e-05
3.271265937038437762e-05
3.245715085796399020e-05
3.167110886800047294e-05
3.125025680726313857e-05
3.093168653418611462e-05
3.066492825541020345e-05
3.004066309336539991e-05
2.980160068289329278e-05
2.961772097131192257e-05
2.919910135074458231e-05
2.897917146117540190e-05
2.863435063343280481e-05
2.815670131498342179e-05
2.794074402687504965e-05
2.720864596814275357e-05
2.690959894490848711e-05
2.666769942685281384e-05
2.632933864166604439e-05
2.627891807018901179e-05
2.580345945374302633e-05
2.549015030630772904e-05
2.498912007480401292e-05
2.467337539703301773e-05
2.420217109608679154e-05
2.410305568714849543e-05
2.398398191986742399e-05
2.340299744661783818e-05
2.332860859716293810e-05
2.290831617759643511e-05
2.280941553242174925e-05
2.260630689727838650e-05
2.210453276625978282e-05
2.158771529044766643e-05
2.143580839512497705e-05
2.101008129647152856e-05
2.092900426986849506e-05
2.077076772200950948e-05
2.058036091543862089e-05
2.038896306168525526e-05
2.000118506897107041e-05
1.963419077295501522e-05
1.922034863549504157e-05
1.906590714667128224e-05
1.899647002039304470e-05
1.886346933009189230e-05
1.859683667963031887e-05
1.839114500099614860e-05
1.795668621003875526e-05
1.773236868478370384e-05
1.757050325603126876e-05
1.744812125860533263e-05
1.728794349513507975e-05
1.703798386450549411e-05
1.688770467287380015e-05
1.683025353038039172e-05
1.647106930975579913e-05
1.610022803818538913e-05
1.601851816034209866e-05
1.582266041312937031e-05
1.580131918063655154e-05
1.556049099737286622e-05
1.521947148448183897e-05
1.503728072459172363e-05
1.492458467009062139e-05
1.479999125933935985e-05
1.457802283703845334e-05
1.429311616767562258e-05
1.413903710584789257e-05
1.401621117963196932e-05
1.383419139207078627e-05
1.364112604016035959e-05
1.338551016260344090e-05
1.313104533364315228e-05
1.290183074136314875e-05
1.285903247139380741e-05
1.276503013524820470e-05
1.261832956871387732e-05
1.236557175089251019e-05
1.232300499985775007e-05
1.221872363422151476e-05
1.217008860745948956e-05
1.182875035985724749e-05
1.166439271204037076e-05
1.156467687457976882e-05
1.146019274613384109e-05
1.135521159841494796e-05
1.121594567625770696e-05
1.110150138368956017e-05
1.097365520814413346e-05
1.088794077703546991e-05
1.079657657320350955e-05
1.070274389649698560e-05
1.049246932482035058e-05
1.030552120270606918e-05
1.018920293365300242e-05
1.008732428596842788e-05
1.000758716542836197e-05
9.832088649628992341e-06
9.661560148015957915e-06
9.614533363953861614e-06
9.562775267585635523e-06
9.303149091605721955e-06
9.187787473927229310e-06
9.053971590149035990e-06
8.991435078866897971e-06
8.826398062842158969e-06
8.762496790766026068e-06
8.666043963898886648e-06
8.542377266933014475e-06
8.479607228968372590e-06
8.405662334018295699e-06
8.302705517081099740e-06
8.229265466002511466e-06
8.028035025611138023e-06
7.959491557946251378e-06
7.917580098861342537e-06
7.791748098370755707e-06
7.666129493441415456e-06
7.531045716344630395e-06
7.499413856877374523e-06
7.376244719202627121e-06
7.356128249495301724e-06
7.288296697493029441e-06
7.187092746782743066e-06
7.128261122536766691e-06
7.030009578669325694e-06
6.898367375776490155e-06
6.832419901385835462e-06
6.771745716016640097e-06
6.662425825577950828e-06
6.599289219659449488e-06
6.570890882019149524e-06
6.470763158702144920e-06
6.410233972345093971e-06
6.332729569080006027e-06
6.265683263047031456e-06
6.161609722773024204e-06
6.098998120530135398e-06
6.064940520271664402e-06
6.028298596834063964e-06
5.975662139957221986e-06
5.899575192182694869e-06
5.827432206440196708e-06
5.716393501072738165e-06
5.685893954409275247e-06
5.651212575629798406e-06
5.539518884029182366e-06
5.506356136680261941e-06
5.362596915961672976e-06
5.309999280904239770e-06
5.245572462964566886e-06
5.212905207426958427e-06
5.185195586632996832e-06
5.120846226606848212e-06
5.068151111574371589e-06
4.959024278286085860e-06
4.864688165384206033e-06
4.811571937598749773e-06
4.779414719520039331e-06
4.763959867754473255e-06
4.665597172554319716e-06
4.635045167505835934e-06
4.573976642967385670e-06
4.529807981103388276e-06
4.425822558957741771e-06
4.415522733239989524e-06
4.393596692205274225e-06
4.299363942768390741e-06
4.239839349352072587e-06
4.167740731051040909e-06
4.150832009921424139e-06
4.111364032017974997e-06
4.033996698500501105e-06
3.995724544303883884e-06
3.946382872113009171e-06
3.924115668092355309e-06
3.876908430572545543e-06
3.860805942716933038e-06
3.779200528642455825e-06
3.721588428008971803e-06
3.654947063332272478e-06
3.651763038792631290e-06
3.648476716619087185e-06
3.611643831695286293e-06
3.557476633738588244e-06
3.464359761096856802e-06
3.420941474575650823e-06
3.367819905609746266e-06
3.314523016312731173e-06
3.229109554941190676e-06
3.199931985415121042e-06
3.168238830665384658e-06
3.111045952983560029e-06
3.041783403467487516e-06
2.969550913588366067e-06
2.916332055458508099e-06
2.855623336387519878e-06
2.775275643588629219e-06
2.748550430690540013e-06
2.721471514569112454e-06
2.710457452820905747e-06
2.647463706758318436e-06
2.620866788367038842e-06
2.617101379132523733e-06
2.610487635090678657e-06
2.587627147179093593e-06
2.518627026467817044e-06
2.507238619287479928e-06
2.487201588163687768e-06
2.458276449435885957e-06
2.445710960790526628e-06
2.372445896364513833e-06
2.362295488236297590e-06
2.326966216560669924e-06
2.312014033064213177e-06
2.300360132724105003e-06
2.295839066380761370e-06
2.282463320688750115e-06
2.264219007174309937e-06
2.255054206963925529e-06
2.247615949089141775e-06
2.242088788984461163e-06
2.235651263970170746e-06
2.225948662374816593e-06
2.187792292502266855e-06
2.154304172985585257e-06
2.138252362854424280e-06
2.137011215317798460e-06
2.120936614611556873e-06
2.113311957072092054e-06
2.105904994896581133e-06
2.076747419370434314e-06
2.066284774239795508e-06
2.059943762768799816e-06
2.059471304609629117e-06
2.017973253014704338e-06
1.994455593241775266e-06
1.980276704455298953e-06
1.961110921870326640e-06
1.956078335080641850e-06
1.925503889467810846e-06
1.921958368660111141e-06
1.913191348743419338e-06
1.902963706106905178e-06
1.873208047305333341e-06
1.869468598392952422e-06
1.861674924326260986e-06
1.847924088406064894e-06
1.846476371448427890e-06
1.832052022443126795e-06
1.798181218699049141e-06
1.798089868598018469e-06
1.793078124862081848e-06
1.783949993451546869e-06
1.776735209447712180e-06
1.766395584631311453e-06
1.759732382353402693e-06
1.747256237942197468e-06
1.747074385338819225e-06
1.721105170238576398e-06
1.704909778221915300e-06
1.657592848184423971e-06
1.640802483989062620e-06
1.617475073572971066e-06
1.614907766253815324e-06
1.612942688421512075e-06
1.603641516103180708e-06
1.598744571808086629e-06
1.597570639499422133e-06
1.588539446564203204e-06
1.553072273356705595e-06
1.550451307562547925e-06
1.546463081926803279e-06
1.507240584229616011e-06
1.505629152300526771e-06
1.503839327150342570e-06
1.502969723273332045e-06
1.500623239675484208e-06
1.493494136288088488e-06
1.489514599453976846e-06
1.452269323365049230e-06
1.443537916963465386e-06
1.442522931812997913e-06
1.437728184139484278e-06
1.436570404081504199e-06
1.417315711887839919e-06
1.414839272785639511e-06
1.412189520576869566e-06
1.406429409563354468e-06
1.385448806881290472e-06
1.350589157263379586e-06
1.328601723561775837e-06
1.327726681043616819e-06
1.277468313244588584e-06
1.258187002239756854e-06
1.241034538049556708e-06
1.238565178057717656e-06
1.217585806136729930e-06
1.216168077451373934e-06
1.191565976710359929e-06
1.191480964054564515e-06
1.191243011643853019e-06
1.184883399369623262e-06
1.177098620976134952e-06
1.166922374211995464e-06
1.153425600650480592e-06
1.132881347410693010e-06
1.131737787519334178e-06
1.112215424380530994e-06
1.084624358710055663e-06
1.060586088153355732e-06
1.053582890668065834e-06
1.047158629466149195e-06
1.046846741240713334e-06
1.032274167566065388e-06
1.007022683606363642e-06
1.004264670509017906e-06
9.928878177667863308e-07
9.880092533953629060e-07
9.860777598876641349e-07
9.604666506245685263e-07
9.589103942251119775e-07
9.554974981781215289e-07
9.527034584888452114e-07
9.389291145261281290e-07
9.350724401801240228e-07
9.271894947230226622e-07
9.134532838192856977e-07
9.026025184417890632e-07
8.913632299101101898e-07
8.860388032484207979e-07
8.755806097596017779e-07
8.665121442668427912e-07
8.433099105480325304e-07
8.391949161496514827e-07
8.346502472877756012e-07
8.330723604363908640e-07
8.291949801424513953e-07
8.187059222428416798e-07
8.085284466294974449e-07
8.073479329807061836e-07
7.988746508954341430e-07
7.923172154593943533e-07
7.894264304154281187e-07
7.867152285905569764e-07
7.847533419393147836e-07
7.757728548265716430e-07
7.720613318637620633e-07
7.714334672559847882e-07
7.536127439151189715e-07
7.480644509768760955e-07
7.455706919524169654e-07
7.440225225383505876e-07
7.324769659842651561e-07
7.246305780469823532e-07
7.167711200062905084e-07
6.913748236504294022e-07
6.827648601182457544e-07
6.733822789172198610e-07
6.719048929741336678e-07
6.704146408305312922e-07
6.606838919275432075e-07
6.603592929867629874e-07
6.566041262276568615e-07
6.478815246609502623e-07
6.431386062260061775e-07
6.143638891793043572e-07
6.126741323571019436e-07
6.064204154229116622e-07
6.017826418697947649e-07
6.010284636006264694e-07
5.887121945292991891e-07
5.861551358278018948e-07
5.860788237162101211e-07
5.858241511178483396e-07
5.770010492542803880e-07
5.730011453161932502e-07
5.653615056766869269e-07
5.488296700816552391e-07
5.396348162468780975e-07
5.346615547318360663e-07
5.342887997620286774e-07
5.328093805380579254e-07
5.278953103138817065e-07
5.184700716049276931e-07
5.023619131621139112e-07
4.995123796842587893e-07
4.935011860225643020e-07
4.807101010647923198e-07
4.798247420653266888e-07
4.655455392483977592e-07
4.595090702361788630e-07
4.561643935240813905e-07
4.543970601554395671e-07
4.483557778169532785e-07
4.442902437278854793e-07
4.421295795669185269e-07
4.417254573717084544e-07
4.374616143898097828e-07
4.371397046561676189e-07
4.351040254893082368e-07
4.332990293530206415e-07
3.971644582058168458e-07
3.947736934740229670e-07
3.871816860070734447e-07
3.829048229670263239e-07
3.785852623290003774e-07
3.668866555007717159e-07
3.596535931129726802e-07
3.574737442516888653e-07
3.568101686752167649e-07
3.533975663177235273e-07
3.452580137405046322e-07
3.413958256432691884e-07
3.340521765261861402e-07
3.263254153921668069e-07
3.184271112853981452e-07
3.174771040425525378e-07
3.118552097141517149e-07
3.072036028581618366e-07
3.029944377238786880e-07
2.879581648244263818e-07
2.809125630102890930e-07
2.791666912724820206e-07
2.770656456004281557e-07
2.404916728346484075e-07
1.747496923838303008e-07
4.245094365749839903e-08


==> data_plots/switch_ncIC/singular_values_v.csv <==
5.696014410387587077e+02
5.358971228307102592e+02
3.269801312256831238e+02
2.716893891400115422e+02
2.462256467529177542e+02
2.086473691710783669e+02
1.920719030332071497e+02
1.682484884310552218e+02
1.470836480474373786e+02
1.230456825215661638e+02
1.175013344393402406e+02
1.042826082916115951e+02
8.931140523809438037e+01
8.101481621884116180e+01
7.156395733946526150e+01
6.630337760571943306e+01
5.758011680958743739e+01
5.620153999979323345e+01
4.787133424674460258e+01
4.269141127211240416e+01
3.642226857824188357e+01
3.583286078948374609e+01
3.115989414871318175e+01
2.809374695629659513e+01
2.682934094229761968e+01
2.625540396595082981e+01
2.357631586884977182e+01
2.205626074735172537e+01
2.152451192820661419e+01
1.861490824817019174e+01
1.807151269964396434e+01
1.722147148718419274e+01
1.596620652497753312e+01
1.491586629498060290e+01
1.391515251985617851e+01
1.271622232057903013e+01
1.248117229090121505e+01
1.180262368101679549e+01
1.118442821536427800e+01
1.014080882951607698e+01
9.775227392377601632e+00
9.106992276732633229e+00
8.566512489189792134e+00
8.254215952635508557e+00
7.735687982323253387e+00
7.023625077134140859e+00
6.746189805199191092e+00
6.458335605465491014e+00
6.213585357764607409e+00
5.784806304746801686e+00
5.362386599648631069e+00
5.219221005934294055e+00
4.790073126311422236e+00
4.571334521778053883e+00
4.477456255742861657e+00
4.229397306580974458e+00
4.049532053295829215e+00
3.658325430351044183e+00
3.464823541088339454e+00
3.396648877607201022e+00
3.199565530745883901e+00
2.994918999346988464e+00
2.883969862374669013e+00
2.803233785671125133e+00
2.681813439106455199e+00
2.454585567412079339e+00
2.429776189669690556e+00
2.346820097881888501e+00
2.218296797892568506e+00
2.117998478794819839e+00
1.974012804156342060e+00
1.948381070935561121e+00
1.896613921895632382e+00
1.835171466580524546e+00
1.779394313308515496e+00
1.659479995482150638e+00
1.612091298494845892e+00
1.538810101828566257e+00
1.450858269245907106e+00
1.390958797637579236e+00
1.348339017411422702e+00
1.291163920340393734e+00
1.195197916564746832e+00
1.168664081991483528e+00
1.083914402272694311e+00
1.067435310019669847e+00
1.029119198151508652e+00
9.738296877671190899e-01
9.596735194565375604e-01
9.166513293197782186e-01
8.602309303488956393e-01
8.541283487325833645e-01
8.343503937723235619e-01
8.025809553575548039e-01
7.942546851474368008e-01
7.710617161744199866e-01
7.356542369840342044e-01
6.924830592980818489e-01
6.880115813536015201e-01
6.688633502241547735e-01
6.453488055868753515e-01
6.391015854274045838e-01
6.009851803352554978e-01
5.813958812856565572e-01
5.735536791341679930e-01
5.509571733214786438e-01
5.184618521350655707e-01
5.008239808962084982e-01
4.863823687006121887e-01
4.735494658877545948e-01
4.608149185921273094e-01
4.257660179758284147e-01
4.202637022776153364e-01
4.076577466866784238e-01
4.053412168681155281e-01
3.945093342242401713e-01
3.731353966174200121e-01
3.685345125385218190e-01
3.536156502010064928e-01
3.479031221119764372e-01
3.413416492831203852e-01
3.316119123680085212e-01
3.259112241515752517e-01
3.175284727578445709e-01
3.021949091937885523e-01
2.898588486773731043e-01
2.866617815090140020e-01
2.737940297399449330e-01
2.714117987020194800e-01
2.706780230704672330e-01
2.632866880480615457e-01
2.501415518593306797e-01
2.408346842982926062e-01
2.350385461528679831e-01
2.263760309423116512e-01
2.226486052923881964e-01
2.203786522934665648e-01
2.166440954679004771e-01
2.147759020133604424e-01
2.055046453084591052e-01
1.993578878805334631e-01
1.924409036655389538e-01
1.859531652446902161e-01
1.791143812014819592e-01
1.756272297186059483e-01
1.734878531427172521e-01
1.688638436125497189e-01
1.661005393077690240e-01
1.600316480607138214e-01
1.565345291711314757e-01
1.540465992696680442e-01
1.466904083182457852e-01
1.453707829753591030e-01
1.434845090134115042e-01
1.400534065430946440e-01
1.396622870270116390e-01
1.353792457560797635e-01
1.329163086306581754e-01
1.302351157180356434e-01
1.270005976240458356e-01
1.255787539166054456e-01
1.206638816565056005e-01
1.185857211925891996e-01
1.152171414562723484e-01
1.122182079023037043e-01
1.107501557856083868e-01
1.086996314543885178e-01
1.050986116557193900e-01
1.034728895164967882e-01
1.016298748378556271e-01
9.732839974180966525e-02
9.536342949776716038e-02
9.102281615671853343e-02
9.041858452782766675e-02
8.969123251523415663e-02
8.632890160878751995e-02
8.444998553324886692e-02
8.232214771945765841e-02
8.001624864688418326e-02
7.945985354573302517e-02
7.725838610777549520e-02
7.616047343263575298e-02
7.481905185272420822e-02
7.331758145082610534e-02
7.307558041759457113e-02
7.014441433953284843e-02
6.741685888284272565e-02
6.552867311703959585e-02
6.491565154162612372e-02
6.401185123022103129e-02
6.208330366865606048e-02
6.136111318525624275e-02
5.947302233637023067e-02
5.842979620299277449e-02
5.799229240747415942e-02
5.742198066403759321e-02
5.566046299283652909e-02
5.304235458947351850e-02
5.201789016444295644e-02
5.094704780425438062e-02
4.937065570850157625e-02
4.892669585529778320e-02
4.777302522691564274e-02
4.732525943560989684e-02
4.546743344377952856e-02
4.498720450928255649e-02
4.445116265961141649e-02
4.345110019696876019e-02
4.181635030936900477e-02
4.121382906032267091e-02
4.036197004433840496e-02
3.954674445610538436e-02
3.831541930959202896e-02
3.785982071368942242e-02
3.742428673340187500e-02
3.672842300842717178e-02
3.618134123378631550e-02
3.522086587995459234e-02
3.459918205343793379e-02
3.407008758014031663e-02
3.385598468772363367e-02
3.351628292504290479e-02
3.277458403472198467e-02
3.215895352615507491e-02
3.142415856144887415e-02
3.119574245734431719e-02
3.116615136667407956e-02
3.038705826842072813e-02
3.008460298989636475e-02
2.964992867029172391e-02
2.947084538884940999e-02
2.824086006541062788e-02
2.761417689011183563e-02
2.743467913836432001e-02
2.725129632321246151e-02
2.625208225498503259e-02
2.594430779644886845e-02
2.574283843067131164e-02
2.481505978430496168e-02
2.456343622029705590e-02
2.406850443190809014e-02
2.396979772982394882e-02
2.361470730695843304e-02
2.317985435987261061e-02
2.316444798501808913e-02
2.251703107391530775e-02
2.203212082716294110e-02
2.188196146916255441e-02
2.136817544590984691e-02
2.093120387126402512e-02
2.046476780160223774e-02
1.998103484220213263e-02
1.958523540906596805e-02
1.921902041980989850e-02
1.916309405477332681e-02
1.878506908754474375e-02
1.842948824298083418e-02
1.811777043855756011e-02
1.806190070596455644e-02
1.743856343071958914e-02
1.711135803682757930e-02
1.684469108179730695e-02
1.655704826504128535e-02
1.630255676053807626e-02
1.617319997978923160e-02
1.596327199830186588e-02
1.574299990825752532e-02
1.532373218182396003e-02
1.509195382112287973e-02
1.498959599348320161e-02
1.464091799877815722e-02
1.416423704267043109e-02
1.391844256535671592e-02
1.382562395388216465e-02
1.356963116433288971e-02
1.314908045821233142e-02
1.300555069721426836e-02
1.258421627143746502e-02
1.246021670047047988e-02
1.242216747626042825e-02
1.212151990134883832e-02
1.196573060481687274e-02
1.179285158412689445e-02
1.167194033752490083e-02
1.129024069660961201e-02
1.119394837341436584e-02
1.096621066379464826e-02
1.073192125780240459e-02
1.050307246412583197e-02
1.024413965492042972e-02
1.016214630249429735e-02
9.944232470886844172e-03
9.834745942880310926e-03
9.686101554479723333e-03
9.572957162148888061e-03
9.381229325579382508e-03
9.287537723674296058e-03
9.173321171275146749e-03
8.886902904165085160e-03
8.790295602034644412e-03
8.710086182082788647e-03
8.627733454055451501e-03
8.557392646471909461e-03
8.375832128412847785e-03
8.201258748654825098e-03
8.163716413768798419e-03
7.916783514508765607e-03
7.878975833010143370e-03
7.766658836933238060e-03
7.676865079005597801e-03
7.593543484413065557e-03
7.485547262272541739e-03
7.332576582301785287e-03
7.225430529004253297e-03
7.205837136364611969e-03
7.136734874547625770e-03
7.070004566538660128e-03
6.943099569674040898e-03
6.791702961611523204e-03
6.654813784582064122e-03
6.574394727897397636e-03
6.492460301655298208e-03
6.365012158903810870e-03
6.303801505664765638e-03
6.203821423200924813e-03
6.160878235123901960e-03
6.006298920693274417e-03
5.972087627887694150e-03
5.946673089251465136e-03
5.770517437100740332e-03
5.716797900145702792e-03
5.682546169871792972e-03
5.586711983449073327e-03
5.561139739405470545e-03
5.425356793430155013e-03
5.363713076270555831e-03
5.314051911039202603e-03
5.232402527090914031e-03
5.116167733135531040e-03
5.012289518628689107e-03
4.973935419738845752e-03
4.896003698921509543e-03
4.772970470264628964e-03
4.743895978740892728e-03
4.678221197359481824e-03
4.626576201384322712e-03
4.520246016823556770e-03
4.449701855854754605e-03
4.397809455431959426e-03
4.349827480116117556e-03
4.308350475710249691e-03
4.213327203594204214e-03
4.164816345536393773e-03
4.107291184337869515e-03
4.072319943238152974e-03
3.987402476960015020e-03
3.953476702086363044e-03
3.868436462839140114e-03
3.855682773192345685e-03
3.830303990489302302e-03
3.755086412179274146e-03
3.619724348353307516e-03
3.573899768913947877e-03
3.535168533170637839e-03
3.428879834604821580e-03
3.408604345808920102e-03
3.397506419682467822e-03
3.315086744423692468e-03
3.279964377616176405e-03
3.253441884875904033e-03
3.219029992689991827e-03
3.181632191108190247e-03
3.142575127554328527e-03
3.101801497756192117e-03
3.031665382649941908e-03
3.030754146981961411e-03
2.978749951054761574e-03
2.963959691280533201e-03
2.906451740950910436e-03
2.880965288994099139e-03
2.784512425310481116e-03
2.738231611084579464e-03
2.703595305821695268e-03
2.696489595737980478e-03
2.637809557253676870e-03
2.604902338791222158e-03
2.588360415461951787e-03
2.530063472997661801e-03
2.511098204405746472e-03
2.507872687270022976e-03
2.474571041147820890e-03
2.444873892977802131e-03
2.418585272305380507e-03
2.391473383590423610e-03
2.362073855159086896e-03
2.323259779671914098e-03
2.306825139820613182e-03
2.272948189796446250e-03
2.261466305025395737e-03
2.250851457235010598e-03
2.176047100138518969e-03
2.137706065572074314e-03
2.123015170728250346e-03
2.101372733916740971e-03
2.099153552328128849e-03
2.058758082602827298e-03
2.033356233538195779e-03
2.011272159386314623e-03
1.994265895414683212e-03
1.954091522759361654e-03
1.921352232715326696e-03
1.905459064586843658e-03
1.892232170630235404e-03
1.876620877542740148e-03
1.858113653796427799e-03
1.846270018774645366e-03
1.787658458406476318e-03
1.762045971281807431e-03
1.758027083366697774e-03
1.743275085409510270e-03
1.705063387610356723e-03
1.676528467677644704e-03
1.671735025949888436e-03
1.638758170753410468e-03
1.621250509762968677e-03
1.608417799636579614e-03
1.580611581373787648e-03
1.574626732359288208e-03
1.564200999081917422e-03
1.543252638911147678e-03
1.535203519859879061e-03
1.502577754120357255e-03
1.493250206268255517e-03
1.473396639084273430e-03
1.466921316361462571e-03
1.434614552751300532e-03
1.425794051870337862e-03
1.404767827337134907e-03
1.382035343030565315e-03
1.363014225243783326e-03
1.350491747393357160e-03
1.316995786787098204e-03
1.301061982193686250e-03
1.294839917903571830e-03
1.281345305612317494e-03
1.257454538152563174e-03
1.251950885061571496e-03
1.232167509992673467e-03
1.229896339620262973e-03
1.211096723023190195e-03
1.185375805343059615e-03
1.167032048415780638e-03
1.147349647090200198e-03
1.142611717887423526e-03
1.128948283004382143e-03
1.116573298798736232e-03
1.108455202812361901e-03
1.096712204634086489e-03
1.093874713044332668e-03
1.081245142084578037e-03
1.067570614706493063e-03
1.057394208955684482e-03
1.045655511850703033e-03
1.038634047589588388e-03
1.011635355041532510e-03
1.000081175609755790e-03
9.869711121421606906e-04
9.816088060454711706e-04
9.711537341418159056e-04
9.630517470091617006e-04
9.484500573146663468e-04
9.336542353406632059e-04
9.272755335552364253e-04
9.218982319303203150e-04
9.053885874126767945e-04
8.929519918342070052e-04
8.916797422788702446e-04
8.748278522242701081e-04
8.634608099583574673e-04
8.543698730617319643e-04
8.502505866755905809e-04
8.378431553415197118e-04
8.304842667392369664e-04
8.162989014176032362e-04
8.078171230681907913e-04
7.956534103732687936e-04
7.891263060776222520e-04
7.793370495153286413e-04
7.731884983435589756e-04
7.697832361364797399e-04
7.634855143851835895e-04
7.508381098306809911e-04
7.399294507684558292e-04
7.353920805264476746e-04
7.263798526482512447e-04
7.241669104966725690e-04
7.138335501507813569e-04
7.066835988013580499e-04
7.040978690051423591e-04
6.959043989081823214e-04
6.847446028543544786e-04
6.816601566043968248e-04
6.800275466256170982e-04
6.704880956511858735e-04
6.564461805098172542e-04
6.507256289284077269e-04
6.495180118862088929e-04
6.362376924415439911e-04
6.313919300549318591e-04
6.231384468849900278e-04
6.208883571587975412e-04
6.127739607248142064e-04
6.111472678192625711e-04
6.063321468459502298e-04
5.995495159116577977e-04
5.899271847573375402e-04
5.881129478613584226e-04
5.838070153941645564e-04
5.791184412760066146e-04
5.719123298433459370e-04
5.682005571130651408e-04
5.650880289221522652e-04
5.604175448668048979e-04
5.528687246401774863e-04
5.465318688458449363e-04
5.431621107516597163e-04
5.386509121950292574e-04
5.307385728985445760e-04
5.248775241418657429e-04
5.234855665824585417e-04
5.195323011912828101e-04
5.120062955114335372e-04
5.089331041604092890e-04
5.055599163685442401e-04
4.990635789117018901e-04
4.930215284757932456e-04
4.910376013609350559e-04
4.880485415301343065e-04
4.822996459795204157e-04
4.772512159004970128e-04
4.754406584221911058e-04
4.733293407424528430e-04
4.714199074832795423e-04
4.695340738470875374e-04
4.627658961900577841e-04
4.516821355736360473e-04
4.494262608905984072e-04
4.466897107641400405e-04
4.444601053356168397e-04
4.412338505022022164e-04
4.356623415460231978e-04
4.296977709211567079e-04
4.251190944328866474e-04
4.230421438001550445e-04
4.168147854171683664e-04
4.130937513972786639e-04
4.113311529930373158e-04
4.079104268580154491e-04
4.056332758425913059e-04
3.986123576051667900e-04
3.936243772272551541e-04
3.909940431278238803e-04
3.887124681791566177e-04
3.863214393902086419e-04
3.804990215793098624e-04
3.775180061219427690e-04
3.752429301512473893e-04
3.729898339976410785e-04
3.644755321388644495e-04
3.605809964838680164e-04
3.582890831045806423e-04
3.546778691835849890e-04
3.539551618395197401e-04
3.493661859463010970e-04
3.477867582172855000e-04
3.425519757479580929e-04
3.385166256855106411e-04
3.379866551509526124e-04
3.318016454973847138e-04
3.263589193752298718e-04
3.261334242143510819e-04
3.209924149229757850e-04
3.150626843846625618e-04
3.131063479465542258e-04
3.111542753742959125e-04
3.092327597969914870e-04
3.062584968233556838e-04
2.994358018621008839e-04
2.985938476090904377e-04
2.959666727242649033e-04
2.932353526601293235e-04
2.927705536340542139e-04
2.905098150198135668e-04
2.879600116845593269e-04
2.848468036898666681e-04
2.819597539785807707e-04
2.797068840893196105e-04
2.735557798080416321e-04
2.721541823634816121e-04
2.696900990530878904e-04
2.678719115641081433e-04
2.659455690335835610e-04
2.625863025375806906e-04
2.609911724678433604e-04
2.592621982993235344e-04
2.580722078572995470e-04
2.561133428008521905e-04
2.509240853424240169e-04
2.491445684267482963e-04
2.468869303056482525e-04
2.456906406461839033e-04
2.444846892248741122e-04
2.400879796015211506e-04
2.355801507593458888e-04
2.326002295023054409e-04
2.323415790621696916e-04
2.314525492276209761e-04
2.305576378643728612e-04
2.302059087377586629e-04
2.271028699714785050e-04
2.233174796545125637e-04
2.209011248623041353e-04
2.183417737827514035e-04
2.163135961405365261e-04
2.149157744246644357e-04
2.143651109676005038e-04
2.117612809154400058e-04
2.105074337849699082e-04
2.076454222297735325e-04
2.050060504809412404e-04
2.041198509591264621e-04
2.024285428579019621e-04
1.999594415595012714e-04
1.985478600505086026e-04
1.959264773152764091e-04
1.928289997970373192e-04
1.902284198210577417e-04
1.895818832137522423e-04
1.879692569243774866e-04
1.864778198373025892e-04
1.840085001162573711e-04
1.817887537572668093e-04
1.808969646729671288e-04
1.789149087818641488e-04
1.764989836602461960e-04
1.749146272850566068e-04
1.738759039926844857e-04
1.712353658262145864e-04
1.695578082911361202e-04
1.676823922257826669e-04
1.653581148319882902e-04
1.629522043783051947e-04
1.619055909798623803e-04
1.599149750740032979e-04
1.587309044974900558e-04
1.565063624844542048e-04
1.555772053387833892e-04
1.550704504423493452e-04
1.515154131814565937e-04
1.501671795085923039e-04
1.489524521667747185e-04
1.488035360364862265e-04
1.469298974949248028e-04
1.453337225804266853e-04
1.436030731648839148e-04
1.428650241259158597e-04
1.407721647022573393e-04
1.384900074234142974e-04
1.374707576667620363e-04
1.369433169181555571e-04
1.361662649990325481e-04
1.334002701201808516e-04
1.325209278865244092e-04
1.317671377878372116e-04
1.302884791354769775e-04
1.289806682956966158e-04
1.276799524109034070e-04
1.263264584792710512e-04
1.243402170256057847e-04
1.240166117312743732e-04
1.226032085949582738e-04
1.221935660583385087e-04
1.201457166585592881e-04
1.192299259814916181e-04
1.180327690142861401e-04
1.162538856907362601e-04
1.140573306640165629e-04
1.135504243331557258e-04
1.119259680110803746e-04
1.116387620709726418e-04
1.107944875189475581e-04
1.101233827266148615e-04
1.091396129876657671e-04
1.073159881659645128e-04
1.063008191363672383e-04
1.056920362970215988e-04
1.042887502946410070e-04
1.022454684612969294e-04
1.010202743359843680e-04
1.003286440347991431e-04
9.908254983240300721e-05
9.860776375056795650e-05
9.782850470151083482e-05
9.674443330160911866e-05
9.635662379196766188e-05
9.580594147802871127e-05
9.458003327940793536e-05
9.443770642243559373e-05
9.231957608827997999e-05
9.176891852672052386e-05
9.073564405437232507e-05
8.843638866174775588e-05
8.812307069528778206e-05
8.619839838428408857e-05
8.579850177150261071e-05
8.549844898580129704e-05
8.336426837722129483e-05
8.306437144910498434e-05
8.201988745097364458e-05
8.176379216930923098e-05
8.089837796429325597e-05
7.947198210328712119e-05
7.820759114095333160e-05
7.808556339822906602e-05
7.763948446742519505e-05
7.759699031047244096e-05
7.518831996651965510e-05
7.447294857471684992e-05
7.425332448499663389e-05
7.307254317955395580e-05
7.282940533207360001e-05
7.230887981545299490e-05
7.110893968934822262e-05
7.034923997468409953e-05
6.983013555609823440e-05
6.918838758568179967e-05
6.839562808487322594e-05
6.824493445215194787e-05
6.686330968132194082e-05
6.659473038106855246e-05
6.565903618292627324e-05
6.523441778412917018e-05
6.456279251212855032e-05
6.382255906725403888e-05
6.318833895859063898e-05
6.287070708492415361e-05
6.257839813946590424e-05
6.125334853968618495e-05
6.039210625131883313e-05
5.998673291841539562e-05
5.916052726617513431e-05
5.816834619531896299e-05
5.804016326292117407e-05
5.726247923849040546e-05
5.607457632289276889e-05
5.563809462199177224e-05
5.499721617803559834e-05
5.474889863641819960e-05
5.331725444817287030e-05
5.299535188230570663e-05
5.254298308405405590e-05
5.228183967883665077e-05
5.129517756271388391e-05
5.080971861544404113e-05
5.027653608224697776e-05
4.978678738758998473e-05
4.914422370080120543e-05
4.852963908100751755e-05
4.816939669539866320e-05
4.784816883450696934e-05
4.745085565737814384e-05
4.684274470029101297e-05
4.636062416210426108e-05
4.592117363656097692e-05
4.528966022629493323e-05
4.470242080966337371e-05
4.456066964962290339e-05
4.418360751693888912e-05
4.295898703408214359e-05
4.224646763750992116e-05
4.150169837729410655e-05
4.117109228066205740e-05
4.055914060680202191e-05
3.976256085568419111e-05
3.943163975515254286e-05
3.913068057273233182e-05
3.874174580724264470e-05
3.822320237286261151e-05
3.773826869863760295e-05
3.761968104825970524e-05
3.692561359488502842e-05
3.647856931425595418e-05
3.610137811968390498e-05
3.579422331797257683e-05
3.518343616268685797e-05
3.497998867120477844e-05
3.461734697994764013e-05
3.453506761050036941e-05
3.380080060998617928e-05
3.365083963379459807e-05
3.353105601117107828e-05
3.329492029090927804e-05
3.280330128037833512e-05
3.226409727377766405e-05
3.145607985330080248e-05
3.117620346686672842e-05
3.072818734187514144e-05
3.025277713294507014e-05
2.990936617786642821e-05
2.982533234003800014e-05
2.933860687486534235e-05
2.865150531090022325e-05
2.843345047797789487e-05
2.807703401167675443e-05
2.796431222822309235e-05
2.736391691337896562e-05
2.698575773308203930e-05
2.658709875864272425e-05
2.625969224873796407e-05
2.599652841272217794e-05
2.535232249056886350e-05
2.513858027996838598e-05
2.476374065291696085e-05
2.432517400620236590e-05
2.386364117267088689e-05
2.322581772378192201e-05
2.290940135932059259e-05
2.252833304205249841e-05
2.229361154882527718e-05
2.207519983612195224e-05
2.139769090031650630e-05
2.116026838102329092e-05
2.094586166013703035e-05
2.016030991815223098e-05
1.978094455138692140e-05
1.944789810165261217e-05
1.910372015020554460e-05
1.891337843552043892e-05
1.793483278171125104e-05
1.774711811182756054e-05
1.751510292470047109e-05
1.719823930045229419e-05
1.697836726551337660e-05
1.642001865323278596e-05
1.603149271867721195e-05
1.520031771982920585e-05
1.489100635840613515e-05
1.468006378429012083e-05
1.456209613316183934e-05
1.430937622043888449e-05
1.391818249616161137e-05
1.365067604246670217e-05
1.335657988041319370e-05
1.325312954618983917e-05
1.267363386783868736e-05
1.182429980371041399e-05
1.175355106624384951e-05
1.130960792268921699e-05
1.108591646824499755e-05
1.049766989709140995e-05
1.019177101391203020e-05
1.002643301619557965e-05
9.652475975873205528e-06
9.393178551530090932e-06
6.570036514879431840e-06
6.108015194445836282e-06
5.905250094528829395e-06


==> data_plots/switch_ncIC/time_metrics_POD.csv <==
# tt, err_tt, is_t, err_mod_1_tt, energy_tt_LF, energy_tt_HF, aver_m_z_tt_LF, aver_m_z_tt_HF
0.000000000000000000e+00,0.000000000000000000e+00,nan,6.759077165452033464e-02,1.324513486935353423e+00,1.324513486935353423e+00,9.098537780798099384e-01,9.098537780798099384e-01
1.000000000000000021e-02,5.454021927454725301e-04,2.406603764229399423e-02,6.201608803540172021e-02,1.220230395658818301e+00,1.220229868964614273e+00,9.175845154299763218e-01,9.175839741324993692e-01
2.000000000000000042e-02,5.100789390087059330e-04,2.405590747855552991e-02,5.915384545632217106e-02,1.194373351863073696e+00,1.194372236126343578e+00,9.218142902903007085e-01,9.218129741766357688e-01
2.999999999999999889e-02,4.552499628630922814e-04,2.405631945870991689e-02,5.770273076321586619e-02,1.179387755811635241e+00,1.179385829727128021e+00,9.248117919396896536e-01,9.248097709599740757e-01
4.000000000000000083e-02,5.168332058665828579e-04,2.405669978492152444e-02,5.612840666262691736e-02,1.187551965177128022e+00,1.187549295179264330e+00,9.269603676872631981e-01,9.269577072150383401e-01
5.000000000000000278e-02,5.969549065382364229e-04,2.405619429432490769e-02,5.422451666652360752e-02,1.211791348436751292e+00,1.211788185194750511e+00,9.284674994004143977e-01,9.284641314906855181e-01
5.999999999999999778e-02,6.961141081317527481e-04,2.405479069283414373e-02,5.202504618749121540e-02,1.251249647408519516e+00,1.251246215366168979e+00,9.293712476620292762e-01,9.293671524857790578e-01
7.000000000000000666e-02,7.846960685907386490e-04,2.405261105276521039e-02,5.048249235460897100e-02,1.270082039642976834e+00,1.270077821763235582e+00,9.303276215945195382e-01,9.303228789116418929e-01
8.000000000000000167e-02,8.836234365718406833e-04,2.405071241606815402e-02,4.931753026695778058e-02,1.287422892343252911e+00,1.287418075341379753e+00,9.311597143248981912e-01,9.311543487481944714e-01
8.999999999999999667e-02,9.833387911954644470e-04,2.404955472754215576e-02,4.840636441309784099e-02,1.303118369948488953e+00,1.303113069291840231e+00,9.318932178432405289e-01,9.318871640872311568e-01
1.000000000000000056e-01,1.078681733707414873e-03,2.404862026189502622e-02,4.779914747577362899e-02,1.331840154921370534e+00,1.331834706169899185e+00,9.321983076452797778e-01,9.321915618295885109e-01
1.100000000000000006e-01,1.178564183034331182e-03,2.404734807733148808e-02,4.769245941016662937e-02,1.348739763040713857e+00,1.348733829291951958e+00,9.325787009222438195e-01,9.325712843261046991e-01
1.199999999999999956e-01,1.265070458587282815e-03,2.404620493563127889e-02,4.809346438162147297e-02,1.395128982320354982e+00,1.395123470628970797e+00,9.321179341841694388e-01,9.321098519274370053e-01
1.300000000000000044e-01,1.367058382427877982e-03,2.404439725046906770e-02,4.966433483184013592e-02,1.463428975863307224e+00,1.463424263747009402e+00,9.308417069252481468e-01,9.308328710923258198e-01
1.400000000000000133e-01,1.464831884764401489e-03,2.404113842348071933e-02,5.169302189989540691e-02,1.515747574809483300e+00,1.515742599255758494e+00,9.294608233390309060e-01,9.294512772848161353e-01
1.499999999999999944e-01,1.559449102063455855e-03,2.403777836698627046e-02,5.425331489571805221e-02,1.573681872661604197e+00,1.573676950518283935e+00,9.275774270555106060e-01,9.275671799282205754e-01
1.600000000000000033e-01,1.659513912967010415e-03,2.403465045480813328e-02,5.734511936269140464e-02,1.641829448440913719e+00,1.641824840830515608e+00,9.250122724299829624e-01,9.250012879312130565e-01
1.700000000000000122e-01,1.755172618493550801e-03,2.403095009344618713e-02,6.050039415603256088e-02,1.698642533140616084e+00,1.698637850343522437e+00,9.221973188783126885e-01,9.221856672403422328e-01
1.799999999999999933e-01,1.852154799202821063e-03,2.402743836275114675e-02,6.274006285674191274e-02,1.707209045431290706e+00,1.707202666516892453e+00,9.202905893189671227e-01,9.202783188797890590e-01
1.900000000000000022e-01,1.942156060992616777e-03,2.402674116790128392e-02,6.525354567243708825e-02,1.743965243714033830e+00,1.743958977461056659e+00,9.173740962395222631e-01,9.173611214438088801e-01
2.000000000000000111e-01,2.039646331371037374e-03,2.402584194160545597e-02,6.766150633906163614e-02,1.768170554974408892e+00,1.768163906521366346e+00,9.143673290870025783e-01,9.143536787363011342e-01
2.099999999999999922e-01,2.132302455577654143e-03,2.402491739619565941e-02,6.971313189795426413e-02,1.765394534179040464e+00,1.765386487549737149e+00,9.117830086278023716e-01,9.117687089382636723e-01
2.200000000000000011e-01,2.223443562633536409e-03,2.402556964318124100e-02,7.166154237531063842e-02,1.754918580856247967e+00,1.754909288552760405e+00,9.091447152605068860e-01,9.091297278434489204e-01
2.300000000000000100e-01,2.313163956747088697e-03,2.402713135190567839e-02,7.353082033395362538e-02,1.728789789066619509e+00,1.728778866592857177e+00,9.066663927282357927e-01,9.066507189750753204e-01
2.399999999999999911e-01,2.400841115994184656e-03,2.402943357785643566e-02,7.567535668596178655e-02,1.733052515905086910e+00,1.733041859619481206e+00,9.028761861167324820e-01,9.028597737564476589e-01
2.500000000000000000e-01,2.485392272892512303e-03,2.403052883694071357e-02,7.784441495867641669e-02,1.710170419778645146e+00,1.710158200936677808e+00,8.992987863109496161e-01,8.992817006368090116e-01
2.600000000000000089e-01,2.564228471447619218e-03,2.403192708818458270e-02,8.015325659634287003e-02,1.701085651339116600e+00,1.701073195346759492e+00,8.948363328551420803e-01,8.948185698951941491e-01
2.700000000000000178e-01,2.644122791320040362e-03,2.403326642780075420e-02,8.261844752621615162e-02,1.692444141802405655e+00,1.692431237023071855e+00,8.897406486872548870e-01,8.897222276068178504e-01
2.800000000000000266e-01,2.720347041899106710e-03,2.403424315907581182e-02,8.524427089302370752e-02,1.680163060416055565e+00,1.680149542941724139e+00,8.840932185280526712e-01,8.840741624773504892e-01
2.899999999999999800e-01,2.809907725632361866e-03,2.403527029042482749e-02,8.811865968081422640e-02,1.631954776774491966e+00,1.631938226861292529e+00,8.787893297003519510e-01,8.787695962853911968e-01
2.999999999999999889e-01,2.898890900879818114e-03,2.403742340321442933e-02,9.108743931963540763e-02,1.579357879315306468e+00,1.579339352935714480e+00,8.731470319167524696e-01,8.731266245488517042e-01
3.099999999999999978e-01,2.980476085444659293e-03,2.404030807292001012e-02,9.402035822064146176e-02,1.535431313833284905e+00,1.535411767087293544e+00,8.667335053779697818e-01,8.667125208252705049e-01
3.200000000000000067e-01,3.054586767265358646e-03,2.404286908166561668e-02,9.695293879607855270e-02,1.533160949609553070e+00,1.533142902541710706e+00,8.587071991771786372e-01,8.586856759659255989e-01
3.300000000000000155e-01,3.133030533687619461e-03,2.404448620857913346e-02,1.000915076088141065e-01,1.543388198856577409e+00,1.543371163895349785e+00,8.494769806239239607e-01,8.494548929590503006e-01
3.400000000000000244e-01,3.210482855568361129e-03,2.404490323853995457e-02,1.032000230747811415e-01,1.526397589259628207e+00,1.526378891028841833e+00,8.397356043215316035e-01,8.397129439003016005e-01
3.500000000000000333e-01,3.306742245432885488e-03,2.404510161615476538e-02,1.066223518555557692e-01,1.455385807178806834e+00,1.455362017491008686e+00,8.303297013275887650e-01,8.303063493323072919e-01
3.599999999999999867e-01,3.393434199292533291e-03,2.404651711945708301e-02,1.098660811028950995e-01,1.398620892367574475e+00,1.398595255029017492e+00,8.202325913193297957e-01,8.202087336868767453e-01
3.699999999999999956e-01,3.472141010335660916e-03,2.404900235140400647e-02,1.129891887581883775e-01,1.368233983680686494e+00,1.368208748640181938e+00,8.090188209483084592e-01,8.089946446141565994e-01
3.800000000000000044e-01,3.548090857470909219e-03,2.405108709326003041e-02,1.161496825601745081e-01,1.343850682420827836e+00,1.343825379163183342e+00,7.968048392427065085e-01,7.967802991784651567e-01
3.900000000000000133e-01,3.648350075582499318e-03,2.405241816878268823e-02,1.197239675020359412e-01,1.260455249403100719e+00,1.260423642505425379e+00,7.844802609568926055e-01,7.844550124545460745e-01
4.000000000000000222e-01,3.743684440281323279e-03,2.405293983775462496e-02,1.232776460378043060e-01,1.180834841705526994e+00,1.180799452227551338e+00,7.716647444853874660e-01,7.716391427045276030e-01
4.100000000000000311e-01,3.835862349351281189e-03,2.405466335536994918e-02,1.267707501649815993e-01,1.105728359906548164e+00,1.105690152395883974e+00,7.581808777066304517e-01,7.581550382707099578e-01
4.199999999999999845e-01,3.928623328313861351e-03,2.405616615885981108e-02,1.303148576139007697e-01,1.025594499374466118e+00,1.025552564812945766e+00,7.440555375028173879e-01,7.440295230447865338e-01
4.299999999999999933e-01,4.035639340175909730e-03,2.405734564764962224e-02,1.341634447251976447e-01,9.274858455995480533e-01,9.274383034776830792e-01,7.294881737362588492e-01,7.294618367243796975e-01
4.400000000000000022e-01,4.133542772240519393e-03,2.405859467276302496e-02,1.378604179041441891e-01,8.391092345183502887e-01,8.390570967458574891e-01,7.144421024415062993e-01,7.144158342286632823e-01
4.500000000000000111e-01,4.218856558008689597e-03,2.405984856303570313e-02,1.412055108526376057e-01,7.717690461462713980e-01,7.717135844021639768e-01,6.987508246492382114e-01,6.987248771456540108e-01
4.600000000000000200e-01,4.303763176264338575e-03,2.406059053107062820e-02,1.444125054571412381e-01,7.148048853918662626e-01,7.147459955043260482e-01,6.822787584255213256e-01,6.822529920227693445e-01
4.700000000000000289e-01,4.384341922668983683e-03,2.406105761090413658e-02,1.475515913394120082e-01,6.989164964197389640e-01,6.988583376837905758e-01,6.651613393565021237e-01,6.651361965803344045e-01
4.799999999999999822e-01,4.467974383517576628e-03,2.406158627382689805e-02,1.506933481461695257e-01,6.870063941675748076e-01,6.869477586565205796e-01,6.466427669752482510e-01,6.466174257195561603e-01
4.899999999999999911e-01,4.548589890862968048e-03,2.406161319463261117e-02,1.538173234448663440e-01,6.456734020919828732e-01,6.456078054171537906e-01,6.268417259677031561e-01,6.268158202728890682e-01
5.000000000000000000e-01,4.632093439648554863e-03,2.406110286510069335e-02,1.569483584697425327e-01,6.202362313782439074e-01,6.201682053109062176e-01,6.066234930466058994e-01,6.065978375879061968e-01
5.100000000000000089e-01,4.718357214975051062e-03,2.406129118937053515e-02,1.601139226897216050e-01,6.001475285271892224e-01,6.000772861134138214e-01,5.856015679349801939e-01,5.855760999885855078e-01
5.200000000000000178e-01,4.803976679754715789e-03,2.406134712632182829e-02,1.633178401359756671e-01,5.845052881204435558e-01,5.844331291235376202e-01,5.637356677356286649e-01,5.637103647437825549e-01
5.300000000000000266e-01,4.890601118434484071e-03,2.406133105131414221e-02,1.665393528193915007e-01,5.544822487061374927e-01,5.544043239385456623e-01,5.408528540009399643e-01,5.408274672034676378e-01
5.400000000000000355e-01,4.982521906111953870e-03,2.406112219871741828e-02,1.698622441664982829e-01,5.079481651782146168e-01,5.078611350919862710e-01,5.172981798658226049e-01,5.172727918818786907e-01
5.500000000000000444e-01,5.068837830170638478e-03,2.406132641589368501e-02,1.731185206353982042e-01,4.854791323739729436e-01,4.853883479465139206e-01,4.936529266691777051e-01,4.936285079433569423e-01
5.600000000000000533e-01,5.158232354448549078e-03,2.406138080790730036e-02,1.764029466412529723e-01,4.561123790771453024e-01,4.560148714811050330e-01,4.690956063407000776e-01,4.690714727123878047e-01
5.700000000000000622e-01,5.247414817624989139e-03,2.406139884373070456e-02,1.797892721169939700e-01,4.164604416811179544e-01,4.163527523183667145e-01,4.439504884223441361e-01,4.439265920159659595e-01
5.799999999999999600e-01,5.341568067878122925e-03,2.406179896936882015e-02,1.831928690223893763e-01,3.830003759432433763e-01,3.828831489359775797e-01,4.186940605661883530e-01,4.186708972563044640e-01
5.899999999999999689e-01,5.431261746988763975e-03,2.406216004222674898e-02,1.865129823155087796e-01,3.583613499607211650e-01,3.582351315677180792e-01,3.932583528295255926e-01,3.932363051617620564e-01
5.999999999999999778e-01,5.520321384237195789e-03,2.406213998542362439e-02,1.898192721240702652e-01,3.379843850931957272e-01,3.378494431178303836e-01,3.672988306628676147e-01,3.672776207787266101e-01
6.099999999999999867e-01,5.610209587518489270e-03,2.406209983749803272e-02,1.931262174423811484e-01,3.206708108429613957e-01,3.205275319176226212e-01,3.408317306148309078e-01,3.408112013162230003e-01
6.199999999999999956e-01,5.700768345808701273e-03,2.406208434707244465e-02,1.964535076714653550e-01,3.084158387783601518e-01,3.082661421274342506e-01,3.140088831793563240e-01,3.139890185583668614e-01
6.300000000000000044e-01,5.790400790413019125e-03,2.406209777665417951e-02,1.997561930351552384e-01,2.981088786007175528e-01,2.979527219870036214e-01,2.869804538248342807e-01,2.869615803070893478e-01
6.400000000000000133e-01,5.881015498441801576e-03,2.406200733585494439e-02,2.030489059197575497e-01,2.831932303835144604e-01,2.830263020235992966e-01,2.595282093275524948e-01,2.595104597693324577e-01
6.500000000000000222e-01,5.971394089784289039e-03,2.406192683525378712e-02,2.063443735487344444e-01,2.695137807631184379e-01,2.693359135187614606e-01,2.314295734656630354e-01,2.314126430204357932e-01
6.600000000000000311e-01,6.061930759555757796e-03,2.406182968331593147e-02,2.096361792308198968e-01,2.570813322784119559e-01,2.568925056937957918e-01,2.027305718899239384e-01,2.027144129918812265e-01
6.700000000000000400e-01,6.148799331035141071e-03,2.406172272141028981e-02,2.129130309152551526e-01,2.458256199017903321e-01,2.456259421033879786e-01,1.735114447091816725e-01,1.734960921157694680e-01
6.800000000000000488e-01,6.238758002650428985e-03,2.406163076518231386e-02,2.161700185667757290e-01,2.353997530515745673e-01,2.351890920016600772e-01,1.438865545569951720e-01,1.438720798033413795e-01
6.900000000000000577e-01,6.329333435848394189e-03,2.406156667126297874e-02,2.194038823970905216e-01,2.256511046749910543e-01,2.254292172479248624e-01,1.139605589456745838e-01,1.139470562709949675e-01
7.000000000000000666e-01,6.418955603100393037e-03,2.406153030100248794e-02,2.226115853591815186e-01,2.167032757066409687e-01,2.164702046923365208e-01,8.384403144378071993e-02,8.383160784151101608e-02
7.099999999999999645e-01,6.509815723091495060e-03,2.406151764694113016e-02,2.257928913188166076e-01,2.076018505223553301e-01,2.073562432085751528e-01,5.353556165253801208e-02,5.352436320477440418e-02
7.199999999999999734e-01,6.600393867573527314e-03,2.406151470984922019e-02,2.289424342609658602e-01,1.987576949349603439e-01,1.984987013460210448e-01,2.303650287531776308e-02,2.302652593036421877e-02
7.299999999999999822e-01,6.689355273328745181e-03,2.406152401180787145e-02,2.321116839919421804e-01,2.018037856065211244e-01,2.015470026483565380e-01,-6.813816436878668975e-03,-6.822755439783465513e-03
7.399999999999999911e-01,6.783683185022246209e-03,2.406127384917005479e-02,2.352726580696006264e-01,2.217799190128084685e-01,2.215449402343646623e-01,-3.582190910525649696e-02,-3.582938416201358889e-02
7.500000000000000000e-01,6.876751724286051665e-03,2.406039502873203936e-02,2.383632847573819991e-01,2.400220269853216848e-01,2.398055954188067496e-01,-6.441013167860616673e-02,-6.441601733923428552e-02
7.600000000000000089e-01,6.972047382927031543e-03,2.405965683200452301e-02,2.413542786981894839e-01,2.209698696538397733e-01,2.207372014378658487e-01,-9.376996545649061987e-02,-9.377425978570513854e-02
7.700000000000000178e-01,7.059903754012792493e-03,2.406067281688606049e-02,2.443173447087426953e-01,1.942689076744249788e-01,1.940013179632176510e-01,-1.236439009495063912e-01,-1.236466652123075632e-01
7.800000000000000266e-01,7.145589612475741932e-03,2.406160261886960625e-02,2.472388798208319527e-01,1.728913562292771489e-01,1.725865681918948569e-01,-1.537902022649433598e-01,-1.537914994957849668e-01
7.900000000000000355e-01,7.233100425104404055e-03,2.406204183269086347e-02,2.500701913054688141e-01,1.603997618159531680e-01,1.600685268472023248e-01,-1.836320455131317531e-01,-1.836319542872409394e-01
8.000000000000000444e-01,7.322031276403359080e-03,2.406217963194839937e-02,2.528335771331009507e-01,1.522234962314665263e-01,1.518718419280581933e-01,-2.130247828728305537e-01,-2.130231609232812462e-01
8.100000000000000533e-01,7.407827831663581393e-03,2.406228145862548615e-02,2.555352599949144987e-01,1.440089907641247391e-01,1.436350646348692195e-01,-2.421713958790401855e-01,-2.421681393188055142e-01
8.200000000000000622e-01,7.495478725220340241e-03,2.406244726878764215e-02,2.581822723214340920e-01,1.339411767723373559e-01,1.335365633378989558e-01,-2.713286872292903773e-01,-2.713237115625775631e-01
8.300000000000000711e-01,7.581019425341595751e-03,2.406267796515218146e-02,2.607835249292935753e-01,1.291722705919126635e-01,1.287492991905630768e-01,-3.005643826412477404e-01,-3.005576586176038067e-01
8.399999999999999689e-01,7.661622325506632809e-03,2.406276291057255975e-02,2.633527722026312579e-01,1.423732631767861967e-01,1.419868835944263497e-01,-3.299197004632059560e-01,-3.299111298458713981e-01
8.499999999999999778e-01,7.744553574055882197e-03,2.406241083499938149e-02,2.659411136771122619e-01,1.933233469495404533e-01,1.930365848577234034e-01,-3.594762543775514296e-01,-3.594657635619679104e-01
8.599999999999999867e-01,7.832517182351443619e-03,2.406091945608529459e-02,2.685724594072483873e-01,2.783636046575822531e-01,2.781647244884369874e-01,-3.889913667146313592e-01,-3.889789018727666248e-01
8.699999999999999956e-01,7.915313679318664031e-03,2.405778836471589646e-02,2.709881657983215786e-01,3.104325372050270593e-01,3.102588264541888963e-01,-4.182033650006856118e-01,-4.181893474570649860e-01
8.800000000000000044e-01,8.000557961227705225e-03,2.405662447225684689e-02,2.732974879256485079e-01,3.370976504601715384e-01,3.369395826373936531e-01,-4.469084869541444793e-01,-4.468926850315570465e-01
8.900000000000000133e-01,8.085787662419527747e-03,2.405577704345696066e-02,2.755484149311520081e-01,3.767078619065583056e-01,3.765674628713063243e-01,-4.750896634046945510e-01,-4.750718747930777197e-01
9.000000000000000222e-01,8.170889334993275063e-03,2.405416109381675743e-02,2.777084446516289717e-01,4.054077222859613916e-01,4.052790024709039263e-01,-5.026908035369065386e-01,-5.026710667394034271e-01
9.100000000000000311e-01,8.251635405718720992e-03,2.405310885945964594e-02,2.797867788202285100e-01,4.287462165549790205e-01,4.286260362195834506e-01,-5.296468780554109967e-01,-5.296251565056033783e-01
9.200000000000000400e-01,8.336559099792589453e-03,2.405235256057553297e-02,2.817926454554502969e-01,4.507973336620889615e-01,4.506843075597017356e-01,-5.559151008234223257e-01,-5.558913400632435886e-01
9.300000000000000488e-01,8.418011019808123441e-03,2.405165465346303585e-02,2.837227972919895702e-01,4.670753822203263517e-01,4.669674982666534024e-01,-5.814570042272743100e-01,-5.814312725518168135e-01
9.400000000000000577e-01,8.498894104766925930e-03,2.405131433490149268e-02,2.855684773446588443e-01,4.696749742172770525e-01,4.695683659217637640e-01,-6.061970015063335993e-01,-6.061693258782656635e-01
9.500000000000000666e-01,8.569147855019798934e-03,2.405182929695004815e-02,2.873260692091821333e-01,4.377075691862961637e-01,4.375923259788077613e-01,-6.298281353974373165e-01,-6.297985989188773503e-01
9.599999999999999645e-01,8.619739019578884914e-03,2.405439757174753293e-02,2.890168818311211196e-01,3.876737753606552817e-01,3.875413400356474969e-01,-6.520382628085803489e-01,-6.520069407077645485e-01
9.699999999999999734e-01,8.650511196983838580e-03,2.405762725079516051e-02,2.906391390759969218e-01,3.335994475016292871e-01,3.334423283741825283e-01,-6.727619532956137238e-01,-6.727289789066086545e-01
9.799999999999999822e-01,8.673674444344418172e-03,2.406043714855869015e-02,2.921592381228361734e-01,3.158476667977143104e-01,3.156809119593114721e-01,-6.930663701744900207e-01,-6.930320501190945226e-01
9.899999999999999911e-01,8.696469279449120168e-03,2.406111883450112732e-02,2.936326426426730252e-01,3.264349946017690018e-01,3.262750851910443672e-01,-7.129752160079206869e-01,-7.129395291806789325e-01
1.000000000000000000e+00,8.729355360601048427e-03,2.406078389603182044e-02,2.950998805361716437e-01,3.633272225754798912e-01,3.631869496483619009e-01,-7.324932777866220990e-01,-7.324561701089464805e-01


==> data_plots/switch_ncIC/time_metrics_SG.csv <==
# tt, err_tt, err_mod_1_tt, energy_tt_LF, energy_tt_HF, aver_m_z_tt_LF, aver_m_z_tt_HF
0.000000000000000000e+00,4.264512885482146868e-06,6.759073653403661897e-02,1.324513485136033175e+00,1.324513486935353423e+00,9.098537814442119176e-01,9.098537780798099384e-01
1.000000000000000021e-02,1.191593684143956999e-01,6.370629992995086033e-02,1.209955678782653088e+00,1.220229868964614273e+00,9.175926414334111270e-01,9.175839741324993692e-01
2.000000000000000042e-02,1.407198750491522043e-01,6.126395653130903979e-02,1.171953991526327954e+00,1.194372236126343578e+00,9.220880701725631123e-01,9.218129741766357688e-01
2.999999999999999889e-02,9.980046162355482586e-02,5.753143459862244263e-02,1.158784545787773679e+00,1.179385829727128021e+00,9.253511312118475329e-01,9.248097709599740757e-01
4.000000000000000083e-02,9.182845789563869043e-02,5.202215921132787024e-02,1.163955860996593428e+00,1.187549295179264330e+00,9.279715667941883517e-01,9.269577072150383401e-01
5.000000000000000278e-02,9.213930857884308767e-02,4.690329558908186425e-02,1.186875115438423167e+00,1.211788185194750511e+00,9.301478026337776095e-01,9.284641314906855181e-01
5.999999999999999778e-02,1.036299702593211913e-01,5.199833766808013846e-02,1.227752114176245302e+00,1.251246215366168979e+00,9.319527424744945554e-01,9.293671524857790578e-01
7.000000000000000666e-02,9.324376832099584567e-02,6.726891604915752332e-02,1.274836563437389270e+00,1.270077821763235582e+00,9.334931542800073423e-01,9.303228789116418929e-01
8.000000000000000167e-02,1.119248381195027120e-01,8.451867621970828026e-02,1.324249910808333652e+00,1.287418075341379753e+00,9.348297728736627565e-01,9.311543487481944714e-01
8.999999999999999667e-02,1.458007210772767070e-01,1.015803063636334241e-01,1.376158788532040989e+00,1.303113069291840231e+00,9.359678586227656583e-01,9.318871640872311568e-01
1.000000000000000056e-01,1.740484702452000931e-01,1.181146901946256156e-01,1.429994986926319100e+00,1.331834706169899185e+00,9.368972592149186207e-01,9.321915618295885109e-01
1.100000000000000006e-01,2.116090222114087593e-01,1.339919322954560288e-01,1.485050312965125796e+00,1.348733829291951958e+00,9.375980267633857723e-01,9.325712843261046991e-01
1.199999999999999956e-01,2.296661633522434909e-01,1.492304049458041404e-01,1.540697415487617850e+00,1.395123470628970797e+00,9.380442086573101967e-01,9.321098519274370053e-01
1.300000000000000044e-01,2.547593835637563253e-01,1.642386370566608356e-01,1.595140752492991254e+00,1.463424263747009402e+00,9.383190907331674380e-01,9.308328710923258198e-01
1.400000000000000133e-01,2.801396902508771491e-01,1.795675959159161172e-01,1.646903685346385871e+00,1.515742599255758494e+00,9.385401338013380501e-01,9.294512772848161353e-01
1.499999999999999944e-01,3.173985062827821557e-01,1.952268850045757731e-01,1.696128413302627314e+00,1.573676950518283935e+00,9.386865581440955175e-01,9.275671799282205754e-01
1.600000000000000033e-01,3.724185752220381951e-01,2.112136964065561562e-01,1.742961560607504623e+00,1.641824840830515608e+00,9.387261511751944232e-01,9.250012879312130565e-01
1.700000000000000122e-01,4.136996913292582678e-01,2.275101234359102609e-01,1.787468593974092190e+00,1.698637850343522437e+00,9.386205862640956132e-01,9.221856672403422328e-01
1.799999999999999933e-01,3.972433123530039190e-01,2.440611281434148516e-01,1.829685744202304454e+00,1.707202666516892453e+00,9.383282046301711921e-01,9.202783188797890590e-01
1.900000000000000022e-01,4.261885030143210407e-01,2.603052084402699973e-01,1.864965162503996465e+00,1.743958977461056659e+00,9.378278122675216544e-01,9.173611214438088801e-01
2.000000000000000111e-01,4.383485178393854986e-01,2.747306949037376933e-01,1.880863884156950938e+00,1.768163906521366346e+00,9.371687820712797379e-01,9.143536787363011342e-01
2.099999999999999922e-01,4.212420385891891272e-01,2.877017976240003327e-01,1.882974443707521317e+00,1.765386487549737149e+00,9.363254212188125702e-01,9.117687089382636723e-01
2.200000000000000011e-01,4.017519933083472661e-01,2.994922894586800610e-01,1.874030105919383571e+00,1.754909288552760405e+00,9.352611780676667319e-01,9.091297278434489204e-01
2.300000000000000100e-01,3.732667431620801946e-01,3.102819002429120787e-01,1.855724155690861021e+00,1.728778866592857177e+00,9.339354365181785633e-01,9.066507189750753204e-01
2.399999999999999911e-01,3.684918187525422772e-01,3.201228834401835810e-01,1.829341595877416182e+00,1.733041859619481206e+00,9.323056838681851310e-01,9.028597737564476589e-01
2.500000000000000000e-01,3.408273282374486568e-01,3.290926131315717318e-01,1.795981878227255413e+00,1.710158200936677808e+00,9.303292910655674985e-01,8.992817006368090116e-01
2.600000000000000089e-01,3.339953575874167746e-01,3.387397985565155922e-01,1.763001336111790440e+00,1.701073195346759492e+00,9.281585507413012692e-01,8.948185698951941491e-01
2.700000000000000178e-01,3.335697804182340964e-01,3.491494466861632673e-01,1.728808162537850412e+00,1.692431237023071855e+00,9.257816656499131547e-01,8.897222276068178504e-01
2.800000000000000266e-01,3.345219744602246914e-01,3.602961709572836679e-01,1.693225105390215646e+00,1.680149542941724139e+00,9.231665097667669517e-01,8.840741624773504892e-01
2.899999999999999800e-01,3.093169409231142919e-01,3.720311024274063350e-01,1.656337832522296827e+00,1.631938226861292529e+00,9.202729505478361993e-01,8.787695962853911968e-01
2.999999999999999889e-01,2.921931772404467997e-01,3.842771373628849352e-01,1.618280224242103049e+00,1.579339352935714480e+00,9.170569795248627587e-01,8.731266245488517042e-01
3.099999999999999978e-01,2.836410577818216927e-01,3.969549146506052284e-01,1.579193304560226663e+00,1.535411767087293544e+00,9.134729372404750691e-01,8.667125208252705049e-01
3.200000000000000067e-01,2.956560437687321685e-01,4.110094468100392584e-01,1.547653441577649724e+00,1.533142902541710706e+00,9.095298022550364347e-01,8.586856759659255989e-01
3.300000000000000155e-01,3.251771565014066057e-01,4.265834661135879391e-01,1.523592957342277066e+00,1.543371163895349785e+00,9.052164579925999766e-01,8.494548929590503006e-01
3.400000000000000244e-01,3.300369319598651097e-01,4.434704721580922659e-01,1.504713524856326812e+00,1.526378891028841833e+00,9.004953737113098322e-01,8.397129439003016005e-01
3.500000000000000333e-01,3.133539533026190038e-01,4.615000514311182189e-01,1.489754130879495930e+00,1.455362017491008686e+00,8.953276058045652741e-01,8.303063493323072919e-01
3.599999999999999867e-01,3.240233452553716309e-01,4.805316081591298749e-01,1.477839685784871238e+00,1.398595255029017492e+00,8.896745225792985767e-01,8.202087336868767453e-01
3.699999999999999956e-01,3.382232892671867552e-01,5.004506640581137811e-01,1.468283045122117603e+00,1.368208748640181938e+00,8.834987155953089033e-01,8.089946446141565994e-01
3.800000000000000044e-01,3.457241195526262745e-01,5.195026602772334634e-01,1.440574402395367271e+00,1.343825379163183342e+00,8.768198480278699414e-01,7.967802991784651567e-01
3.900000000000000133e-01,3.517031670151078426e-01,5.362508083386102742e-01,1.382287406488068138e+00,1.260423642505425379e+00,8.696752901636484179e-01,7.844550124545460745e-01
4.000000000000000222e-01,3.464980129836929823e-01,5.510445916211967887e-01,1.304654280327617100e+00,1.180799452227551338e+00,8.620258906065846327e-01,7.716391427045276030e-01
4.100000000000000311e-01,3.307419659640001286e-01,5.641414981309179622e-01,1.213773075313961725e+00,1.105690152395883974e+00,8.538210009931476163e-01,7.581550382707099578e-01
4.199999999999999845e-01,3.143870103559209261e-01,5.757347491983094701e-01,1.114334291844508718e+00,1.025552564812945766e+00,8.450064363250414656e-01,7.440295230447865338e-01
4.299999999999999933e-01,3.058190984395995904e-01,5.859684997854806010e-01,1.011084770393785748e+00,9.274383034776830792e-01,8.355266608586182642e-01,7.294618367243796975e-01
4.400000000000000022e-01,3.012211044790042980e-01,5.958808826113014545e-01,9.163149598743133284e-01,8.390570967458574891e-01,8.253947802723906602e-01,7.144158342286632823e-01
4.500000000000000111e-01,3.006596275762361548e-01,6.081558717542098202e-01,8.478868105681381939e-01,7.717135844021639768e-01,8.148351260029562670e-01,6.987248771456540108e-01
4.600000000000000200e-01,3.047881596548617789e-01,6.224540187993062856e-01,7.967509216167495412e-01,7.147459955043260482e-01,8.038397142234974257e-01,6.822529920227693445e-01
4.700000000000000289e-01,3.017315535945085947e-01,6.385225503173049821e-01,7.582917664287334159e-01,6.988583376837905758e-01,7.923753391291521453e-01,6.651361965803344045e-01
4.799999999999999822e-01,3.104152263889642382e-01,6.561654721493590525e-01,7.292358364574417218e-01,6.869477586565205796e-01,7.803984924162624681e-01,6.466174257195561603e-01
4.899999999999999911e-01,3.159397276451041958e-01,6.752319105822253142e-01,7.071568539713233292e-01,6.456078054171537906e-01,7.678615416761613854e-01,6.268158202728890682e-01
5.000000000000000000e-01,3.252179615504749433e-01,6.956043595277694447e-01,6.903193966582820140e-01,6.201682053109062176e-01,7.547162248161810583e-01,6.065978375879061968e-01
5.100000000000000089e-01,3.353367390077067189e-01,7.157090622335373631e-01,6.692010661143661387e-01,6.000772861134138214e-01,7.407798841713933991e-01,5.855760999885855078e-01
5.200000000000000178e-01,3.489583208467218478e-01,7.356534004602135468e-01,6.469467486341892171e-01,5.844331291235376202e-01,7.260517526337160188e-01,5.637103647437825549e-01
5.300000000000000266e-01,3.632876567201675511e-01,7.555093194371889087e-01,6.251627880106204183e-01,5.544043239385456623e-01,7.105294842139593392e-01,5.408274672034676378e-01
5.400000000000000355e-01,3.794072505267880313e-01,7.753308485984687914e-01,6.049046744932724540e-01,5.078611350919862710e-01,6.942046029686439468e-01,5.172727918818786907e-01
5.500000000000000444e-01,3.965442512380343287e-01,7.951612519190967010e-01,5.870825041066829453e-01,4.853883479465139206e-01,6.770645685299651051e-01,4.936285079433569423e-01
5.600000000000000533e-01,4.175405491782592238e-01,8.150384080267724096e-01,5.725697545510143316e-01,4.560148714811050330e-01,6.590937787094235389e-01,4.690714727123878047e-01
5.700000000000000622e-01,4.422994761517875517e-01,8.350333283705574372e-01,5.621681602111138210e-01,4.163527523183667145e-01,6.402783225544431689e-01,4.439265920159659595e-01
5.799999999999999600e-01,4.711995621260398059e-01,8.551890134550157452e-01,5.564197418442615728e-01,3.828831489359775797e-01,6.206019926828416633e-01,4.186708972563044640e-01
5.899999999999999689e-01,4.975966101123694418e-01,8.755355946065919159e-01,5.557405630011109654e-01,3.582351315677180792e-01,6.000460237369888983e-01,3.932363051617620564e-01
5.999999999999999778e-01,5.267546930795602433e-01,8.961028828266246471e-01,5.603606952361123161e-01,3.378494431178303836e-01,5.785914061354615612e-01,3.672776207787266101e-01
6.099999999999999867e-01,5.595572140912083992e-01,9.169215277238447204e-01,5.702951896272777654e-01,3.205275319176226212e-01,5.562183644831961704e-01,3.408112013162230003e-01
6.199999999999999956e-01,5.971809138333976641e-01,9.380232124788586701e-01,5.853460344651523206e-01,3.082661421274342506e-01,5.329075342059316212e-01,3.139890185583668614e-01
6.300000000000000044e-01,6.301357205400793804e-01,9.597445569562894629e-01,5.988341563979513449e-01,2.979527219870036214e-01,5.086694239819639085e-01,2.869615803070893478e-01
6.400000000000000133e-01,6.522281838394026199e-01,9.823820663743179082e-01,6.050246941555875724e-01,2.830263020235992966e-01,4.835138629648620401e-01,2.595104597693324577e-01
6.500000000000000222e-01,6.704804679782601085e-01,1.005925825171704480e+00,6.061428054821089706e-01,2.693359135187614606e-01,4.574015797847626463e-01,2.314126430204357932e-01
6.600000000000000311e-01,6.861554672511666064e-01,1.030366122183457023e+00,6.031671069591983958e-01,2.568925056937957918e-01,4.302948365442705314e-01,2.027144129918812265e-01
6.700000000000000400e-01,7.002408920003588833e-01,1.055694210716027870e+00,5.967622108676957637e-01,2.456259421033879786e-01,4.021558166752665642e-01,1.734960921157694680e-01
6.800000000000000488e-01,7.133247581513131319e-01,1.081901146543208236e+00,5.875596017395544601e-01,2.351890920016600772e-01,3.729461792677726817e-01,1.438720798033413795e-01
6.900000000000000577e-01,7.287960266986569513e-01,1.108885121751811642e+00,5.799946084756061326e-01,2.254292172479248624e-01,3.426576126700247027e-01,1.139470562709949675e-01
7.000000000000000666e-01,7.544263042230705540e-01,1.136380173873293042e+00,5.848886807931911180e-01,2.164702046923365208e-01,3.113772135240154282e-01,8.383160784151101608e-02
7.099999999999999645e-01,7.855676403564534338e-01,1.164389180994497508e+00,5.988469503829929597e-01,2.073562432085751528e-01,2.790872116785343415e-01,5.352436320477440418e-02
7.199999999999999734e-01,8.223655429542440221e-01,1.192921897462624781e+00,6.203811132775800541e-01,1.984987013460210448e-01,2.457548716577696302e-01,2.302652593036421877e-02
7.299999999999999822e-01,8.745261309449949838e-01,1.221992811560195014e+00,6.485901891489221915e-01,2.015470026483565380e-01,2.113386445818750681e-01,-6.822755439783465513e-03
7.399999999999999911e-01,9.344448368837481311e-01,1.251620837225838390e+00,6.827845296777904638e-01,2.215449402343646623e-01,1.757923094231248484e-01,-3.582938416201358889e-02
7.500000000000000000e-01,9.951647320460438317e-01,1.281828673138925012e+00,7.223293677972132398e-01,2.398055954188067496e-01,1.390662660623199764e-01,-6.441601733923428552e-02
7.600000000000000089e-01,1.026369996612901847e+00,1.313021147647196241e+00,7.422826248231680912e-01,2.207372014378658487e-01,1.014006765158936008e-01,-9.377425978570513854e-02
7.700000000000000178e-01,1.046250015120259613e+00,1.345177159202625372e+00,7.516025418173915007e-01,1.940013179632176510e-01,6.269778587606367193e-02,-1.236466652123075632e-01
7.800000000000000266e-01,1.062927945500308446e+00,1.378272173148425761e+00,7.538971344506738559e-01,1.725865681918948569e-01,2.289052909957664875e-02,-1.537914994957849668e-01
7.900000000000000355e-01,1.083974861907511356e+00,1.412281128060206337e+00,7.509856626738531382e-01,1.600685268472023248e-01,-1.807754639142458014e-02,-1.836319542872409394e-01
8.000000000000000444e-01,1.106148319257407087e+00,1.447180086926764808e+00,7.440540116136499238e-01,1.518718419280581933e-01,-6.026136835108397011e-02,-2.130231609232812462e-01
8.100000000000000533e-01,1.125385239609158594e+00,1.482945915493906641e+00,7.340142485096918801e-01,1.436350646348692195e-01,-1.037125570474858732e-01,-2.421681393188055142e-01
8.200000000000000622e-01,1.134875776012827853e+00,1.519745899593166083e+00,7.139892757515179378e-01,1.335365633378989558e-01,-1.484282465818252128e-01,-2.713237115625775631e-01
8.300000000000000711e-01,1.137380353779706255e+00,1.557611515365586730e+00,6.860055447542978690e-01,1.287492991905630768e-01,-1.944238770393371674e-01,-3.005576586176038067e-01
8.399999999999999689e-01,1.136730830455191743e+00,1.596509008988260536e+00,6.538800676753310226e-01,1.419868835944263497e-01,-2.417416690584651695e-01,-3.299111298458713981e-01
8.499999999999999778e-01,1.135372626545723795e+00,1.636401375259844526e+00,6.202783442814866488e-01,1.930365848577234034e-01,-2.904256719480707849e-01,-3.594657635619679104e-01
8.599999999999999867e-01,1.141401517588496839e+00,1.677249585742520477e+00,5.875741282314562719e-01,2.781647244884369874e-01,-3.405214037232196511e-01,-3.889789018727666248e-01
8.699999999999999956e-01,1.159872472495804496e+00,1.719012343079359573e+00,5.580969991597649615e-01,3.102588264541888963e-01,-3.920750567166130796e-01,-4.181893474570649860e-01
8.800000000000000044e-01,1.187187443463461944e+00,1.761732434727187213e+00,5.365904959780525285e-01,3.369395826373936531e-01,-4.451508208696701163e-01,-4.468926850315570465e-01
8.900000000000000133e-01,1.222810262095918699e+00,1.805437820710105612e+00,5.243769240470359527e-01,3.765674628713063243e-01,-4.997613864105109882e-01,-4.750718747930777197e-01
9.000000000000000222e-01,1.263981172554099253e+00,1.850071090325144718e+00,5.190970764303307616e-01,4.052790024709039263e-01,-5.558953464310958381e-01,-5.026710667394034271e-01
9.100000000000000311e-01,1.309681748985119354e+00,1.895577406232034523e+00,5.192698868908071086e-01,4.286260362195834506e-01,-6.135642432460575169e-01,-5.296251565056033783e-01
9.200000000000000400e-01,1.359229799626596957e+00,1.941906658365088134e+00,5.236318952904558399e-01,4.506843075597017356e-01,-6.727875675000247746e-01,-5.558913400632435886e-01
9.300000000000000488e-01,1.410876202848575289e+00,1.989012347528739788e+00,5.310199402956338188e-01,4.669674982666534024e-01,-7.335850586168772836e-01,-5.814312725518168135e-01
9.400000000000000577e-01,1.461387046449059035e+00,2.036868945595383451e+00,5.402132452989122369e-01,4.695683659217637640e-01,-7.959576862447939050e-01,-6.061693258782656635e-01
9.500000000000000666e-01,1.504552758702198290e+00,2.085490612957893397e+00,5.495198882402848595e-01,4.375923259788077613e-01,-8.598521212274830017e-01,-6.297985989188773503e-01
9.599999999999999645e-01,1.545544932813047945e+00,2.134849984652574140e+00,5.577665202522587018e-01,3.875413400356474969e-01,-9.252667735947417427e-01,-6.520069407077645485e-01
9.699999999999999734e-01,1.587453550164239502e+00,2.184928447300403143e+00,5.647453087787354109e-01,3.334423283741825283e-01,-9.922021074769260540e-01,-6.727289789066086545e-01
9.799999999999999822e-01,1.631946899744742829e+00,2.235715477811898833e+00,5.705913588556007499e-01,3.156809119593114721e-01,-1.060658740827448820e+00,-6.930320501190945226e-01
9.899999999999999911e-01,1.677436269901021459e+00,2.287206424059021970e+00,5.756188157648298720e-01,3.262750851910443672e-01,-1.130634607953660886e+00,-7.129395291806789325e-01
1.000000000000000000e+00,1.724505782540881160e+00,2.339401675459536811e+00,5.802422545144491073e-01,3.631869496483619009e-01,-1.202123914466473709e+00,-7.324561701089464805e-01

